Stealing the Invisible: Unveiling Pre-Trained CNN Models through Adversarial Examples and Timing Side-Channels

Machine learning, with its myriad applications, has become an integral component of numerous technological systems. A common practice in this domain is the use of transfer learning, where a pre-trained model's architecture, readily available to the public, is fine-tuned to suit specific tasks. As Machine Learning as a Service (MLaaS) platforms increasingly use pre-trained models in their backends, it's crucial to safeguard these architectures and understand their vulnerabilities. In this work, we present an approach based on the observation that the classification patterns of adversarial images can be used as a means to steal the models. Furthermore, the adversarial image classifications in conjunction with timing side channels can lead to a model stealing method. Our approach, designed for typical user-level access in remote MLaaS environments exploits varying misclassifications of adversarial images across different models to fingerprint several renowned Convolutional Neural Network (CNN) and Vision Transformer (ViT) architectures. We utilize the profiling of remote model inference times to reduce the necessary adversarial images, subsequently decreasing the number of queries required. We have presented our results over 27 pre-trained models of different CNN and ViT architectures using CIFAR-10 dataset and demonstrate a high accuracy of 88.8% while keeping the query budget under 20.

==> wide_resnet101_2.csv <==
,Initial_Prediction,Target_Prediction,Final_Prediction(Resnet18),Model_1,Model_2,Model_3,Model_4,Model_5,Model_6,Model_7,Model_8,Model_9,Model_10,Model_11,Model_12,Model_13,Model_14,Model_15
0,0,4,0,"0.00190005,4.5903434e-08,0.18015456,0.0008327337,0.66114926,0.0020025081,1.1628759e-05,0.0005085164,0.15343861,2.1497794e-06","7.27831e-07,7.834395e-12,0.040928245,4.018529e-07,0.95850134,4.6718674e-06,7.3468022e-06,0.0005506362,6.663941e-06,4.449491e-10","0.00095622445,7.458935e-11,0.7412694,9.83593e-07,0.2574898,2.1557442e-05,0.00010431644,8.4882495e-06,0.00014918661,3.725623e-09","0.015189234,3.4193786e-07,0.11604405,0.00012115724,0.867008,3.353693e-05,0.00016078578,3.1274496e-05,0.001407147,4.4893914e-06","1.2711562e-05,6.0609784e-10,0.0010321474,3.8309815e-07,0.9989479,1.0829843e-06,4.1601967e-07,4.638993e-06,7.5817206e-07,9.010481e-09","0.2139217,6.76284e-07,0.61842555,6.088342e-05,0.090973735,0.00093288266,8.478535e-06,5.4810676e-05,0.075586066,3.5287027e-05","0.002312006,3.0878478e-09,0.009100366,5.71583e-08,0.9868873,0.0005971152,1.0948662e-05,0.0010898928,2.274366e-06,2.7877285e-09","0.0037954925,9.7594246e-08,0.053879082,0.0002016487,0.9417427,0.00015466016,6.929959e-06,7.027985e-05,0.00014879579,2.4584378e-07","2.7775542e-07,1.5530384e-10,8.2070896e-05,1.0349656e-05,0.99522436,0.0011996976,3.7431853e-06,0.003478282,1.3096779e-06,1.7636411e-09","0.023123426,2.3949545e-09,0.2837434,2.1512167e-06,0.69264644,0.00011217976,6.099882e-05,9.161593e-05,0.00021963063,1.2984152e-07","0.038261905,1.0024783e-08,0.038491867,0.00011548473,0.81057084,0.09349783,1.5734204e-05,0.0003756153,0.018668875,1.8192468e-06","0.00013589747,6.726808e-09,0.0019113425,3.2762906e-05,0.9964646,0.00010645982,0.0001406149,0.00015099913,0.0010555089,1.8072142e-06","0.00029372712,2.6528684e-09,0.00015041539,1.7753053e-06,0.99748635,0.00012254625,9.617587e-06,0.00087643537,0.0010590496,3.8995736e-08","0.00095622445,7.458935e-11,0.7412694,9.83593e-07,0.2574898,2.1557442e-05,0.00010431644,8.4882495e-06,0.00014918661,3.725623e-09","7.27831e-07,7.834395e-12,0.040928245,4.018529e-07,0.95850134,4.6718674e-06,7.3468022e-06,0.0005506362,6.663941e-06,4.449491e-10"
1,5,5,2,"0.00010438325,0.000771325,0.007654703,0.0012646436,0.00012008964,7.632458e-09,0.7673287,1.737595e-07,0.22183536,0.0009207114","7.478119e-06,2.4393543e-10,0.9987739,2.6155098e-05,0.0006090869,5.112794e-11,0.0005792923,4.375336e-09,4.124799e-06,2.7300382e-08","0.00041139877,1.4205965e-06,0.864077,0.026835226,0.020675696,0.00021691754,0.08711119,4.3385287e-05,0.0006252267,2.6352063e-06","1.301461e-05,3.000066e-07,0.0048622936,0.00026378676,4.4578396e-06,4.929465e-11,0.99485415,4.7009525e-09,1.4776125e-06,4.88076e-07","0.0010338492,6.397885e-05,0.47290275,0.070078634,0.22520787,3.6135762e-06,0.19084422,7.219248e-06,0.03930702,0.0005508798","0.46298242,0.0008670821,0.008851868,0.3175043,0.004304783,2.1450471e-06,0.03756596,3.3064575e-07,0.12938389,0.03853718","1.3945822e-08,2.5717725e-10,0.00014897501,8.356489e-08,5.3809384e-11,1.343751e-11,0.999843,1.5257046e-11,7.827649e-06,8.6449126e-10","0.00046337364,0.00030537325,0.038147487,0.0035755453,0.5130248,7.475893e-05,0.40019763,1.364946e-06,0.043125875,0.0010837207","3.82906e-05,5.3389786e-06,0.444695,0.0032839745,0.026323283,3.4335222e-05,0.5253718,6.5196335e-05,0.00017956867,3.2320343e-06","0.00022038777,8.3961095e-06,0.9537901,0.0015990756,0.0069228755,1.7326625e-05,0.03681114,1.268559e-06,0.0006285599,8.606582e-07","2.7090382e-06,1.0938657e-08,0.94122845,0.057030026,0.0007599494,6.021408e-07,0.0008321713,1.0463074e-08,0.00014612188,3.0047236e-08","0.011771999,3.701771e-05,0.024717929,0.8856602,0.01785862,9.251859e-06,0.0032184129,0.000705012,0.055600807,0.00042079986","1.7381108e-06,1.9127099e-06,0.022487659,0.00065796985,0.007943856,7.0442815e-07,0.9461498,1.2752786e-06,0.022712456,4.252269e-05","0.00041139877,1.4205965e-06,0.864077,0.026835226,0.020675696,0.00021691754,0.08711119,4.3385287e-05,0.0006252267,2.6352063e-06","7.478119e-06,2.4393543e-10,0.9987739,2.6155098e-05,0.0006090869,5.112794e-11,0.0005792923,4.375336e-09,4.124799e-06,2.7300382e-08"
2,6,6,8,"4.4792323e-06,0.00848001,0.00087824947,3.849056e-06,2.8827532e-07,9.5643465e-08,0.25541818,4.0467293e-10,0.73520595,8.960134e-06","0.002764608,1.5083945e-05,0.0029070461,2.7720132e-05,2.0237831e-08,1.7832466e-05,0.23461561,4.6276905e-06,0.7596473,1.8829053e-07","0.0003727934,5.1548545e-06,0.018080886,5.1061807e-06,0.000111597714,2.393333e-06,0.9773212,2.7766364e-07,0.004099185,1.3840059e-06","0.0035739858,2.6573858e-05,0.032297455,0.00031082108,7.787267e-06,2.3205113e-05,0.96225655,4.9818573e-05,0.001449734,3.985145e-06","0.00031748522,0.00010534431,0.0010094856,3.4549269e-06,3.1841665e-08,4.6756548e-07,0.98899186,2.0042567e-08,0.009339137,0.00023274568","0.008222874,0.00046886606,0.0022578607,0.0005108072,3.87852e-09,1.11760414e-07,0.15227583,8.3366025e-08,0.83616185,0.00010169379","0.00012138463,2.8710183e-05,0.045541007,0.0028358442,2.2394383e-07,4.2457414e-05,0.8263414,8.6733586e-08,0.12508819,6.6400537e-07","0.0090978,0.74877334,0.03682016,0.0005807153,3.015407e-06,0.00048965553,0.2011346,0.0005243337,0.0020869614,0.00048937654","0.062421672,0.0060350117,0.100231774,6.6925546e-05,1.944621e-05,2.0246947e-05,0.43190733,1.02370485e-07,0.39922237,7.5010474e-05","0.00024283829,0.18594263,0.26091027,0.005750348,3.2394142e-05,0.00012381958,0.5153173,0.0004015479,0.031219186,5.9636066e-05","9.452336e-05,4.302542e-05,0.046979032,0.0007379049,6.636126e-08,6.347545e-06,0.022820413,5.5842544e-09,0.9293173,1.4185741e-06","0.005518012,0.00011456294,0.0021420643,6.1847946e-05,6.3443357e-09,3.099346e-05,0.020169377,2.9104564e-08,0.9719624,6.6064655e-07","7.078391e-05,9.616774e-05,0.009140342,0.00019237926,1.7362414e-05,1.0148575e-06,0.73102826,5.390382e-07,0.2593719,8.120804e-05","0.0003727934,5.1548545e-06,0.018080886,5.1061807e-06,0.000111597714,2.393333e-06,0.9773212,2.7766364e-07,0.004099185,1.3840059e-06","0.002764608,1.5083945e-05,0.0029070461,2.7720132e-05,2.0237831e-08,1.7832466e-05,0.23461561,4.6276905e-06,0.7596473,1.8829053e-07"
3,3,3,2,"0.00049175264,0.0022304151,0.03560336,0.011560752,8.929943e-05,0.00016268816,0.8604526,8.2741835e-08,0.08927529,0.00013386308","0.030471142,4.481222e-07,0.9660444,1.2945501e-05,8.392149e-08,1.6208412e-07,0.0029628354,1.6715594e-06,0.0005062077,4.397975e-08","0.6032771,3.6016327e-06,0.39654836,6.3724797e-06,4.138683e-06,7.441247e-07,0.00013544109,4.447227e-08,2.407792e-05,1.0455246e-09","5.7381727e-05,6.6047527e-09,0.991824,0.0006458354,4.9801997e-08,9.96736e-08,0.0074723493,1.029007e-08,3.8885037e-07,8.3553395e-09","0.00039221533,2.1621138e-06,0.029964697,0.02121448,1.8957802e-05,1.175281e-06,0.9483134,3.8003046e-07,6.169898e-05,3.0795887e-05","0.7194358,6.032157e-05,0.056728467,0.0010018987,6.24147e-05,6.621419e-06,0.22064525,3.6795784e-05,0.0020168254,5.6268723e-06","0.46323037,7.1846584e-06,0.4660588,0.000100487494,1.2111404e-07,8.142825e-07,0.0014478889,6.539011e-08,0.06915413,1.8020418e-07","0.50238484,0.009454281,0.26405826,0.003454688,1.8133561e-06,6.0006114e-06,0.21617875,7.710594e-05,0.0042195367,0.00016469341","0.12924291,2.3081766e-05,0.6223875,0.004675101,4.4353115e-07,4.1078805e-05,0.24310412,1.5162076e-06,0.00052427803,1.2086449e-08","0.8701911,3.2303888e-05,0.1296555,7.696565e-05,4.944512e-06,1.2765472e-06,2.9898443e-05,2.850347e-06,5.1753937e-06,1.5847542e-08","0.06153475,1.2626534e-05,0.93335557,0.004180044,2.579189e-06,0.00011012602,0.00014239221,1.4150376e-06,0.00066034606,1.01893484e-07","0.034881297,1.8759819e-06,0.94450575,0.015041952,3.0249353e-06,4.7941692e-05,0.005259503,9.61018e-06,0.00024882605,2.2778e-07","0.03001403,9.3779845e-06,0.77073073,0.006285768,8.088449e-05,3.5457224e-06,0.16623792,3.72835e-07,0.026557852,7.945201e-05","0.6032771,3.6016327e-06,0.39654836,6.3724797e-06,4.138683e-06,7.441247e-07,0.00013544109,4.447227e-08,2.407792e-05,1.0455246e-09","0.030471142,4.481222e-07,0.9660444,1.2945501e-05,8.392149e-08,1.6208412e-07,0.0029628354,1.6715594e-06,0.0005062077,4.397975e-08"
4,1,1,8,"4.838481e-07,0.00051959325,2.289451e-12,2.86383e-13,5.2658073e-15,1.07999434e-16,3.7499452e-12,2.2609822e-13,0.99947995,7.2712614e-10","0.06981633,1.7752221e-06,0.00051624706,1.4105288e-07,3.385469e-08,3.160397e-09,9.7725815e-06,1.8003357e-08,0.9296548,9.3119417e-07","0.20416722,0.008050405,2.1094042e-06,8.239235e-10,6.297427e-10,1.9275401e-09,1.2540213e-08,4.8641124e-10,0.78777903,1.1972885e-06","0.32476342,0.00773253,0.0037778306,8.666379e-07,9.0441796e-07,3.35838e-09,3.8207382e-08,2.7773701e-06,0.663574,0.00014768183","0.00015066958,2.004396e-05,1.6087653e-06,9.66611e-09,3.6298325e-10,3.5397234e-12,7.5724756e-08,3.348348e-11,0.99981254,1.5128907e-05","0.021180645,0.117867924,2.3540025e-09,3.3449385e-10,1.3673866e-11,1.352612e-10,1.1698359e-10,4.2608386e-10,0.86093706,1.4459338e-05","0.00662646,1.6305705e-06,3.7001685e-06,1.1225759e-09,3.131863e-07,5.3952876e-10,4.5878363e-07,1.5292263e-08,0.9933668,6.3597713e-07","0.09669982,0.7919371,2.4273331e-06,3.3768727e-05,7.343404e-07,7.6740946e-08,1.1034921e-05,4.3256812e-05,0.11103804,0.00023375536","0.0026634773,0.0001827437,0.00025182293,2.3987552e-08,2.3823782e-07,9.657119e-09,2.464606e-05,2.1489049e-07,0.9968766,2.4138564e-07","0.00041456672,0.9828356,4.5544362e-05,9.282873e-09,2.5726499e-11,1.5566857e-09,6.746962e-06,5.1183438e-08,0.016614266,8.31434e-05","0.0022976703,1.1964979e-06,0.00014463288,1.4081157e-09,4.9994835e-09,2.2645505e-10,1.7204538e-07,1.0810491e-09,0.9975563,6.27487e-10","0.9833847,0.0028682568,2.770262e-06,3.2233205e-10,5.372831e-09,5.1871424e-10,4.658444e-09,3.89845e-07,0.013743685,1.5450676e-07","0.052474964,0.0003855451,1.058265e-06,6.4752435e-08,1.4955535e-07,2.7714273e-09,1.9813933e-06,7.490436e-09,0.946909,0.00022733172","0.20416722,0.008050405,2.1094042e-06,8.239235e-10,6.297427e-10,1.9275401e-09,1.2540213e-08,4.8641124e-10,0.78777903,1.1972885e-06","0.06981633,1.7752221e-06,0.00051624706,1.4105288e-07,3.385469e-08,3.160397e-09,9.7725815e-06,1.8003357e-08,0.9296548,9.3119417e-07"
5,1,1,0,"0.00010109434,0.0019388199,9.062258e-06,0.0059588016,1.9322263e-08,1.3172128e-06,8.433463e-06,6.494464e-10,0.9919613,2.1101348e-05","0.9803483,6.500561e-06,0.007054907,0.0025225263,1.235213e-07,4.179192e-06,1.2032928e-06,1.13397855e-05,0.009814319,0.00023668146","0.38544574,0.408548,0.0014410034,0.00015195062,9.537342e-10,2.1780577e-09,2.3220488e-09,2.1724173e-07,0.20432065,9.2404596e-05","0.4022563,0.027759043,0.37594917,0.02138639,0.017512253,0.00013772068,0.0003342041,0.00047161712,0.07773888,0.07645436","0.9136691,0.0013255213,0.044914868,0.0023180498,4.263005e-06,1.1391433e-05,5.2446508e-06,1.9981844e-06,0.03578016,0.0019694406","0.015660157,0.5716339,0.000937066,0.2598524,1.351677e-07,0.0041084774,0.0037072124,2.1928033e-06,0.14351052,0.0005880308","0.3830844,0.07612292,0.00017438713,0.02240489,1.7471864e-06,2.0042455e-05,5.301472e-06,1.2799798e-05,0.51295334,0.0052201543","0.5102084,0.34926206,0.0008239955,0.11586946,6.720686e-07,0.0005253682,7.869483e-06,3.730538e-06,0.02325382,4.4647095e-05","0.74635816,0.002489676,0.24513063,0.0002689286,4.532158e-06,0.00051512435,6.788267e-06,7.238681e-06,0.005218199,7.5941614e-07","0.3036884,0.083829805,0.0010765779,0.01157597,1.1003007e-07,2.1221782e-05,1.0154373e-07,3.950644e-06,0.59882516,0.000978612","0.08618653,0.005418342,0.0075526414,0.03913476,3.2385338e-07,5.6412082e-05,7.3518445e-06,4.3575315e-06,0.86162335,1.5941665e-05","0.57378846,0.006631991,0.019352717,0.09781643,2.7687727e-05,0.00026256836,8.525297e-05,5.4001426e-05,0.30011514,0.0018657323","0.010168697,0.0006360984,1.8168592e-05,0.0032196247,8.222084e-08,1.8363833e-05,1.0413995e-06,3.1792997e-08,0.985873,6.48071e-05","0.38544574,0.408548,0.0014410034,0.00015195062,9.537342e-10,2.1780577e-09,2.3220488e-09,2.1724173e-07,0.20432065,9.2404596e-05","0.9803483,6.500561e-06,0.007054907,0.0025225263,1.235213e-07,4.179192e-06,1.2032928e-06,1.13397855e-05,0.009814319,0.00023668146"
6,3,3,0,"0.16506444,1.7731918e-05,0.003199703,0.0027240904,2.6196467e-06,0.0006777958,8.32609e-05,7.6995e-09,0.82822883,1.4468236e-06","0.9999852,1.0904937e-11,1.2990259e-05,5.172386e-07,1.8420194e-09,9.611512e-10,1.5876907e-08,1.0685259e-09,1.2940138e-06,9.398747e-11","0.9999275,7.4921347e-10,4.6075795e-05,5.121618e-06,1.240462e-09,1.3280455e-08,7.6004864e-10,1.7712255e-09,2.125406e-05,1.9064483e-09","0.9906675,3.0319606e-07,0.006408579,0.0026079598,8.90851e-06,1.0627717e-05,3.2232685e-06,2.7916059e-08,0.0002918422,1.0882894e-06","0.9339721,1.3737359e-05,0.0037519697,0.0018443315,7.2312546e-06,9.4707626e-05,1.2768665e-05,1.734682e-06,0.059395872,0.0009054565","0.93130505,4.3015552e-05,0.00073330774,0.00079509825,2.078695e-06,1.6618732e-06,1.2584499e-06,4.0845243e-09,0.067118116,2.757722e-07","0.9859817,2.1799244e-07,0.00010490995,0.00069235463,5.58948e-05,2.0089733e-06,7.0124875e-06,2.5289964e-08,0.0131555395,2.8015674e-07","0.9783076,4.965818e-05,0.0012405172,0.0049095703,1.14464065e-05,0.00017803114,5.36547e-05,1.3730017e-05,0.015234603,1.2385412e-06","0.99918264,2.2415698e-09,0.00079155713,1.0604798e-05,2.280643e-08,1.298039e-07,7.905032e-08,3.262776e-10,1.4968761e-05,7.1900357e-09","0.99938405,2.7210343e-05,8.52249e-06,0.0001928773,1.3510235e-09,4.171001e-07,7.504022e-09,1.4857837e-08,0.0003863363,4.4127592e-07","0.9762664,9.958251e-09,0.0014960004,0.00042209285,4.977635e-08,1.1367774e-05,9.993099e-07,2.1301934e-09,0.021803051,4.9176685e-10","0.9999715,7.282731e-08,1.3756985e-05,6.0181947e-06,9.346785e-09,1.6371846e-06,4.3163077e-08,8.2729573e-10,6.7369224e-06,8.336516e-08","0.99714726,6.614876e-07,0.0005966735,0.00069438707,4.8270507e-05,4.0786836e-06,2.1889034e-06,2.6955482e-09,0.0015061556,3.4627044e-07","0.9999275,7.4921347e-10,4.6075795e-05,5.121618e-06,1.240462e-09,1.3280455e-08,7.6004864e-10,1.7712255e-09,2.125406e-05,1.9064483e-09","0.9999852,1.0904937e-11,1.2990259e-05,5.172386e-07,1.8420194e-09,9.611512e-10,1.5876907e-08,1.0685259e-09,1.2940138e-06,9.398747e-11"
7,6,6,0,"0.9945827,1.4378714e-06,0.004008422,5.9054632e-06,0.00057976623,8.830983e-08,6.5628774e-07,3.362425e-10,0.0008201387,9.0317997e-07","0.86174476,3.3524347e-10,0.13820024,4.9626425e-07,1.0416505e-06,7.675801e-11,2.5600384e-06,3.875303e-11,5.0807263e-05,5.726218e-09","0.9973448,3.6500975e-08,0.0015593234,6.828017e-05,1.7868814e-06,7.4425315e-09,1.0980709e-05,1.2406467e-09,0.0010147345,7.137281e-08","0.5947228,6.828105e-06,0.36563873,0.009726107,0.0014078825,6.1360684e-06,0.001545072,2.3296116e-07,0.026939463,6.7831206e-06","0.7562882,4.1743156e-06,0.23694018,0.0027726877,0.0034956452,2.453626e-06,0.00027809085,2.0566756e-07,0.00016578822,5.2545456e-05","0.9987317,4.4112154e-09,0.0012656089,1.2558969e-06,3.2181006e-07,7.907618e-11,9.618392e-07,2.643441e-11,5.636946e-08,1.3426187e-07","0.9159286,2.5822092e-05,0.073963374,0.0008798479,0.007482777,1.3773324e-06,0.0007296749,1.5180406e-08,0.000985912,2.5940826e-06","0.9978613,7.067688e-07,0.0020433224,4.7403308e-05,2.8341869e-05,5.304171e-09,1.6346345e-05,7.256434e-08,1.9980332e-06,4.7314467e-07","0.9927303,7.2649605e-06,0.0035229395,1.0179332e-05,0.00046162918,7.182643e-08,2.7009675e-05,5.562246e-09,0.0032133479,2.7268883e-05","0.98764545,1.0005914e-05,0.011699962,0.0005002974,0.00012288855,3.2186374e-06,5.46963e-07,8.681234e-08,1.684327e-05,6.609738e-07","0.99865603,8.6214605e-08,0.0008546442,2.1861256e-06,3.7349055e-05,4.682233e-08,9.567801e-08,1.6524125e-09,0.00044941253,1.9433012e-08","0.9994791,1.0379618e-09,0.00046552756,4.209378e-07,5.2443043e-05,5.946793e-11,2.7499816e-08,6.817069e-11,2.5180896e-06,5.1446114e-09","0.60033816,6.716027e-07,0.30033115,0.014218864,0.06792836,4.541861e-05,0.015410197,5.429238e-07,0.0016906384,3.596936e-05","0.9973448,3.6500975e-08,0.0015593234,6.828017e-05,1.7868814e-06,7.4425315e-09,1.0980709e-05,1.2406467e-09,0.0010147345,7.137281e-08","0.86174476,3.3524347e-10,0.13820024,4.9626425e-07,1.0416505e-06,7.675801e-11,2.5600384e-06,3.875303e-11,5.0807263e-05,5.726218e-09"
8,8,8,2,"0.12343436,0.0031737466,0.78288597,0.05172297,1.3651812e-05,0.00020632059,0.0001366134,9.575726e-06,0.038378276,3.85148e-05","0.10349959,1.947329e-09,0.8964929,1.7464488e-07,1.3740191e-09,7.140078e-09,4.025336e-07,1.9388763e-08,6.8156546e-06,6.703911e-10","0.05366726,0.00061848795,0.9455022,1.45043905e-05,3.0871279e-09,2.858726e-05,1.1088221e-05,1.4294032e-07,0.00015762253,7.852916e-08","0.00019616101,3.0814533e-07,0.9998012,2.2564075e-07,5.067438e-10,5.749483e-09,7.27241e-09,1.364319e-07,1.9061157e-06,9.57097e-09","0.00058242114,5.806422e-07,0.99646413,0.0027601635,5.396654e-08,1.1987128e-06,1.3843592e-07,7.813291e-07,0.00019042377,7.4328156e-08","0.0044387076,0.0006748038,0.6730316,0.012536432,5.8239906e-09,4.3961292e-05,9.585916e-07,0.00019171457,0.3090284,5.333585e-05","0.96359,7.808596e-06,0.03552586,0.00057789986,1.674294e-07,8.675014e-06,3.9596084e-06,2.0883239e-05,0.0002644151,2.761063e-07","0.038322933,0.8166815,0.14482601,1.2539237e-05,1.2509412e-07,1.8847966e-05,6.04074e-06,5.7631223e-05,7.324295e-05,1.0799374e-06","0.1496499,7.969747e-06,0.8496063,0.00010885018,1.802105e-06,0.00014754618,3.2005937e-06,5.162458e-05,0.00042272324,7.007439e-08","0.92709905,0.0026501105,0.06707644,3.8620688e-06,1.6531909e-10,1.7869055e-06,1.394479e-09,0.00021886067,0.0029497894,1.6210137e-07","2.4311003e-06,4.024407e-07,0.9999918,3.6566662e-06,3.3830647e-11,2.3410976e-07,9.61759e-10,1.0820909e-07,1.3834922e-06,2.1634975e-11","0.8497416,0.00073309324,0.1476651,8.937421e-06,5.0124367e-09,3.5126277e-06,8.141608e-07,0.0009043217,0.0009399965,2.6159953e-06","0.5806203,8.748086e-05,0.31505933,0.021466319,5.0902977e-06,0.02189382,0.0007173721,0.0016356403,0.05850197,1.2622469e-05","0.05366726,0.00061848795,0.9455022,1.45043905e-05,3.0871279e-09,2.858726e-05,1.1088221e-05,1.4294032e-07,0.00015762253,7.852916e-08","0.10349959,1.947329e-09,0.8964929,1.7464488e-07,1.3740191e-09,7.140078e-09,4.025336e-07,1.9388763e-08,6.8156546e-06,6.703911e-10"
9,7,7,0,"0.0055008256,8.340745e-08,0.99305665,0.0003666285,1.0332291e-06,0.0009930211,9.5011205e-07,3.3570038e-06,7.670124e-05,7.2322365e-07","0.60553133,7.058383e-13,0.39446855,3.5189082e-08,1.1500912e-09,1.1116513e-09,8.410544e-09,6.858319e-08,1.2747947e-08,7.8888496e-10","0.049497895,9.467455e-08,0.9501716,1.9575498e-05,5.4079815e-06,0.000286861,1.1710409e-05,1.1989724e-07,6.764995e-06,3.2764158e-09","0.006524587,2.9929588e-08,0.99296653,9.820412e-05,1.9080149e-08,2.7211094e-05,2.856133e-06,0.00031025006,7.0034286e-05,2.8268707e-07","0.011135161,6.0270083e-10,0.98777556,3.2163796e-06,2.2804642e-07,1.2852703e-05,2.565345e-07,0.0010722217,2.3532645e-07,3.8468028e-07","0.99440163,9.233665e-07,0.0053107576,0.00022072831,3.7003298e-10,1.079463e-06,8.980931e-08,3.6951747e-06,7.8977415e-08,6.108798e-05","0.8600537,5.1478857e-08,0.13992299,1.1994777e-05,1.5150626e-08,9.54935e-07,2.3433524e-06,3.3523318e-07,1.64717e-06,5.985889e-06","0.34655657,1.5018318e-06,0.65231663,3.2501237e-05,3.9297233e-06,3.955266e-07,1.3349329e-06,0.0010356327,5.030099e-05,1.2390992e-06","0.86085343,1.067006e-07,0.13891824,8.650244e-06,1.9166805e-07,0.00021460022,1.7351388e-07,3.5796936e-07,4.2325632e-06,4.4024997e-08","0.90231645,1.4637228e-06,0.015113492,5.601656e-06,6.4238115e-10,3.3589924e-06,1.1816054e-09,0.08253395,2.4379915e-05,1.3193628e-06","0.4496827,1.2492265e-08,0.47611594,0.00016450258,2.4067349e-08,0.07012464,5.903822e-07,0.0009156314,0.0029958875,7.860202e-08","0.027909568,7.1714656e-10,0.97158706,8.305907e-07,4.357098e-09,2.6919636e-06,3.14335e-07,0.0002854659,0.00021135934,2.6137827e-06","0.9851665,7.626298e-07,0.009308223,0.00012949311,3.1703657e-06,0.00055257214,0.00010523941,0.0005545119,0.0041658673,1.3665977e-05","0.049497895,9.467455e-08,0.9501716,1.9575498e-05,5.4079815e-06,0.000286861,1.1710409e-05,1.1989724e-07,6.764995e-06,3.2764158e-09","0.60553133,7.058383e-13,0.39446855,3.5189082e-08,1.1500912e-09,1.1116513e-09,8.410544e-09,6.858319e-08,1.2747947e-08,7.8888496e-10"
10,6,4,6,"0.0011920776,2.8237606e-05,0.020502739,0.07224915,0.33695862,0.009192668,0.4915642,5.964695e-07,0.06830314,8.553157e-06","1.1176609e-05,6.871939e-08,0.0035226247,0.009163749,8.8976085e-06,9.2970464e-07,0.9871215,6.487683e-08,0.00017097245,3.1102488e-08","8.9575644e-07,9.826721e-08,0.07400373,0.002150151,0.005709018,0.0001261394,0.91800594,1.6336048e-06,2.2085771e-06,3.186262e-08","1.1345083e-07,2.4919666e-07,0.020280402,0.73138493,0.0127867395,4.29746e-06,0.23554307,6.8445935e-08,8.287237e-08,2.272165e-08","4.5268192e-05,4.5419718e-05,0.019594327,0.007568326,0.64003533,2.883253e-05,0.33262017,1.322243e-05,5.0411177e-06,4.40202e-05","1.1387006e-05,2.735982e-06,2.2576514e-06,0.00043813325,0.06124203,4.1613865e-05,0.9382607,4.3810667e-07,6.392489e-07,4.2792507e-08","6.581855e-05,2.348401e-08,0.16937262,0.0013275562,0.03299309,0.0002737462,0.7959612,1.1912568e-07,5.7836232e-06,1.0585355e-08","0.00058607943,9.3159135e-05,0.009741153,0.4822516,0.0051981686,0.00010807031,0.4825793,3.930789e-06,0.0194259,1.26213245e-05","4.4920755e-05,1.0543323e-06,0.001696939,0.0031747168,0.59226626,0.0011559986,0.40158698,8.3946065e-07,7.2104536e-05,2.3468596e-07","3.6082547e-05,1.6900587e-05,0.014325759,0.24342807,0.006930225,0.00014502807,0.73507947,1.5417581e-07,3.7991376e-05,3.422925e-07","0.00032304917,1.7305829e-06,0.0040822523,0.015708994,0.26335123,0.005881253,0.7106073,3.0065537e-05,1.4003845e-05,1.5347042e-07","0.013943464,3.0463607e-05,0.0020161753,0.0012769875,0.31649274,0.00052920554,0.6561097,5.25818e-07,0.009595275,5.376823e-06","8.753418e-05,4.787686e-06,0.0031480223,0.23191756,0.56748825,0.0010776898,0.19623932,4.780124e-07,2.8562134e-05,7.81527e-06","8.9575644e-07,9.826721e-08,0.07400373,0.002150151,0.005709018,0.0001261394,0.91800594,1.6336048e-06,2.2085771e-06,3.186262e-08","1.1176609e-05,6.871939e-08,0.0035226247,0.009163749,8.8976085e-06,9.2970464e-07,0.9871215,6.487683e-08,0.00017097245,3.1102488e-08"
11,0,0,0,"0.31268793,0.00044417058,5.824917e-05,0.0003024016,8.861349e-06,1.6751315e-07,8.383797e-06,1.8862607e-09,0.68643206,5.789716e-05","0.9081747,0.00018086167,0.07788165,6.277958e-05,0.00029070344,2.9629064e-06,1.7581891e-05,1.56255e-06,0.013125344,0.00026185988","0.99994946,4.6091814e-06,1.0979959e-06,3.8474273e-09,3.316389e-11,4.806131e-14,1.325183e-11,5.3468113e-13,4.483285e-05,2.14138e-08","0.8343456,7.3951e-05,0.16296966,0.0004109813,0.00015723401,2.9062352e-05,5.038378e-06,3.5693804e-06,0.0019195153,8.53362e-05","0.8799651,0.00021043497,0.0025612633,9.69021e-05,2.8014463e-05,1.901774e-08,4.3231574e-09,2.9057682e-07,0.11707344,6.45775e-05","0.9998692,4.174308e-05,1.1600497e-06,2.1095366e-06,6.4283654e-08,2.1037881e-10,3.861516e-11,3.2816956e-09,8.6490616e-07,8.473794e-05","0.9991616,9.862399e-07,0.0008024955,2.1453557e-09,1.5303578e-05,8.2190726e-11,1.6450676e-09,2.8750773e-09,8.902177e-06,1.0805711e-05","0.99987113,4.5685105e-05,2.2397628e-05,3.843538e-06,4.352011e-06,2.1313241e-11,4.4698443e-11,1.8451682e-06,4.5867015e-05,4.7312046e-06","0.98655164,3.3564895e-05,0.00020401721,8.3766194e-05,1.2464348e-05,2.3646973e-07,3.0328398e-08,3.0039622e-08,0.013077964,3.629386e-05","0.99989367,2.896842e-09,0.00010578248,2.3795176e-08,4.8143156e-09,5.226979e-12,2.2913063e-13,9.641527e-11,6.419116e-07,3.185601e-10","0.99903214,4.86434e-05,8.783395e-05,7.58928e-06,5.0417674e-07,3.135367e-08,3.2490254e-11,1.977027e-06,0.0008159315,5.362613e-06","0.99998987,2.7856905e-07,6.4057406e-07,8.237313e-08,3.430447e-07,8.478153e-11,1.15672775e-11,1.5441692e-07,4.8120232e-06,3.9364695e-06","0.999964,1.964881e-09,4.07733e-06,8.896283e-10,3.6745655e-09,7.705408e-14,1.7535052e-12,3.1322379e-13,3.1903088e-05,9.071695e-10","0.99994946,4.6091814e-06,1.0979959e-06,3.8474273e-09,3.316389e-11,4.806131e-14,1.325183e-11,5.3468113e-13,4.483285e-05,2.14138e-08","0.9081747,0.00018086167,0.07788165,6.277958e-05,0.00029070344,2.9629064e-06,1.7581891e-05,1.56255e-06,0.013125344,0.00026185988"
12,0,6,0,"0.051107578,8.0624886e-05,0.031049186,0.33979535,0.090194404,0.0018819963,0.018116565,9.0049474e-07,0.46713582,0.00063767703","0.89957947,1.2351775e-09,0.09957708,5.498365e-06,0.0008284165,4.445766e-06,5.3748926e-07,7.5707575e-08,4.271242e-06,1.2244111e-07","0.99428314,8.714842e-08,0.00425686,9.316271e-07,0.0013342939,3.9421434e-07,7.3815034e-05,7.2529796e-09,5.0477847e-05,3.150238e-08","0.44946533,1.4990803e-06,0.5232228,0.00045824115,0.013178677,5.883329e-07,0.012556005,7.6424664e-07,0.0011068025,9.259083e-06","5.747415e-05,2.7983386e-08,0.98195547,0.00053642225,0.0060920054,2.0164455e-07,0.011350894,1.7558638e-09,6.734109e-06,7.273351e-07","0.9828195,1.6585775e-05,0.0028326397,0.001043101,0.00013694687,2.110132e-07,0.010654038,2.3806523e-08,0.00060898374,0.0018879457","0.16562332,1.781886e-07,0.8279776,4.4249327e-06,0.0060976553,2.7696304e-08,0.0002740456,6.6932787e-10,1.9239225e-05,3.5833923e-06","0.042486005,2.9064924e-07,0.10913653,0.002740514,0.8199622,0.00010980764,0.025497736,4.239285e-06,6.176874e-05,9.408382e-07","0.039884835,2.0980944e-07,0.83685863,0.000759893,0.118994124,3.4435006e-06,0.0034841103,1.1715854e-08,1.3980269e-05,8.517436e-07","0.7577954,0.000109154156,0.23044045,0.00036153235,0.0025630668,1.3437808e-06,0.00038922252,1.43237285e-05,0.008105729,0.000219804","4.6098565e-05,1.175438e-10,0.99918216,5.890245e-09,0.0006827636,3.2552094e-10,8.894234e-05,1.3036386e-12,4.992637e-10,9.313172e-12","0.946404,2.3903027e-08,0.024807675,8.9353597e-07,1.1420219e-06,2.1426208e-08,0.028743237,8.708941e-07,3.6202586e-05,6.0160382e-06","0.23703977,5.1355096e-07,0.42726186,0.015953973,0.20020388,1.4778409e-05,0.11920987,8.201262e-09,0.00029303518,2.2389448e-05","0.99428314,8.714842e-08,0.00425686,9.316271e-07,0.0013342939,3.9421434e-07,7.3815034e-05,7.2529796e-09,5.0477847e-05,3.150238e-08","0.89957947,1.2351775e-09,0.09957708,5.498365e-06,0.0008284165,4.445766e-06,5.3748926e-07,7.5707575e-08,4.271242e-06,1.2244111e-07"
13,2,2,2,"0.015444877,2.5186306e-05,0.35216287,0.013259379,0.51855594,0.0015366774,0.08931907,3.73031e-06,0.009685357,6.9601037e-06","0.00023474038,9.649485e-09,0.99346256,9.3459865e-05,2.885304e-05,4.0078863e-08,0.0061760982,1.2248638e-08,3.635983e-06,5.9360264e-07","0.007475278,4.759262e-07,0.9779624,0.001781288,0.00062681723,1.3324438e-05,0.011494341,7.093647e-07,0.00064494746,5.0385415e-07","0.00046779632,1.9734929e-05,0.8797315,0.08452081,0.03295161,7.954861e-05,0.0018564712,2.30967e-06,0.00030921717,6.1006052e-05","0.00011379505,8.664811e-05,0.64526105,0.009740437,0.17579484,0.00019668195,0.16865271,5.810379e-06,4.6642024e-05,0.00010139837","0.06033937,0.00017213638,0.43512127,0.038255904,0.101541795,0.0003718649,0.2501267,2.3307034e-06,0.113920696,0.0001479156","0.0011800169,2.6743638e-07,0.973502,0.0002246715,0.00022926886,1.3354207e-06,0.023290338,5.871328e-07,0.0015675612,4.0892096e-06","0.00065827515,3.089482e-06,0.9132694,0.009383502,0.005308099,1.7876178e-05,0.07108992,2.1422138e-05,0.0002296953,1.8713949e-05","0.00043903175,1.1823801e-05,0.1379118,0.0058590714,0.030558648,0.00042807154,0.8234646,2.827032e-06,0.0012918625,3.231201e-05","0.001714531,2.6030823e-06,0.98433393,0.012815919,0.0005926784,3.977952e-05,0.0004801029,3.7485743e-06,1.541182e-05,1.2607507e-06","1.7248947e-05,3.3017142e-07,0.17710565,0.011427998,0.0117663685,8.705921e-05,0.7994354,1.921238e-08,0.00015918603,7.230303e-07","0.00088722416,0.0004263428,0.05621881,0.0029723204,0.8740657,0.00022580693,0.06363367,0.0002962455,0.0006277897,0.00064605585","0.00012337808,6.122103e-05,0.18696725,0.03052861,0.75198525,0.00013949284,0.01937592,1.4378321e-06,0.010461914,0.00035557666","0.007475278,4.759262e-07,0.9779624,0.001781288,0.00062681723,1.3324438e-05,0.011494341,7.093647e-07,0.00064494746,5.0385415e-07","0.00023474038,9.649485e-09,0.99346256,9.3459865e-05,2.885304e-05,4.0078863e-08,0.0061760982,1.2248638e-08,3.635983e-06,5.9360264e-07"
14,1,1,0,"0.98931783,1.718179e-06,1.4309893e-05,0.0086570075,0.00030142476,5.9995307e-07,7.977585e-08,3.3988698e-07,0.0016988453,7.798116e-06","0.998271,1.4608193e-11,7.809046e-06,1.691364e-05,0.0016784213,1.3583921e-09,1.16145465e-07,4.2509388e-10,2.5750334e-05,2.9864342e-10","0.99857223,1.985565e-07,1.2305374e-07,0.00015590418,7.026891e-05,4.891233e-07,1.00780085e-07,9.159829e-09,0.0012003036,4.570318e-07","0.98460615,5.1536972e-05,0.0047753453,0.0088357385,0.0012297251,5.584227e-07,9.505492e-06,8.3589046e-05,0.00033522688,7.2633884e-05","0.9420597,5.2689506e-05,1.5163308e-05,0.0052472157,3.506395e-05,1.2335709e-06,6.925505e-06,7.0564266e-07,0.03769341,0.014887919","0.9978738,0.00023727122,4.3447008e-06,0.00042870193,8.724235e-05,1.647177e-07,1.0555992e-06,9.54374e-09,0.0013234746,4.400195e-05","0.9953198,2.3610022e-07,3.912477e-08,8.222397e-06,0.004563314,1.0807224e-08,6.2256764e-09,5.170398e-10,0.00010836494,1.2037977e-07","0.9756531,2.191126e-06,2.599829e-06,0.0069133705,0.013062363,7.635617e-08,1.439191e-07,1.2162785e-07,0.004354901,1.10916235e-05","0.99926573,1.05005796e-07,7.752036e-07,1.8629646e-06,9.892885e-05,2.5668363e-08,4.4598463e-09,1.3779221e-09,0.0006323469,3.1957e-07","0.998343,2.957531e-05,1.4796083e-05,0.00043014344,0.001171832,8.453317e-07,6.687287e-08,2.45212e-07,9.085877e-06,4.285265e-07","0.9995788,4.6533223e-06,8.810552e-06,0.000112536225,6.6381624e-05,1.8311972e-06,1.4793481e-08,1.7317415e-08,0.00022704755,8.356938e-09","0.9960382,8.536859e-08,3.0756457e-09,0.0012512933,0.0006800975,2.0055193e-08,2.1323463e-07,1.5668352e-08,0.002029485,5.6535106e-07","0.81875247,9.728453e-05,4.4840936e-06,0.0028276134,0.03401316,2.7703752e-05,2.9443518e-06,1.1676202e-06,0.14426248,1.0747399e-05","0.99857223,1.985565e-07,1.2305374e-07,0.00015590418,7.026891e-05,4.891233e-07,1.00780085e-07,9.159829e-09,0.0012003036,4.570318e-07","0.998271,1.4608193e-11,7.809046e-06,1.691364e-05,0.0016784213,1.3583921e-09,1.16145465e-07,4.2509388e-10,2.5750334e-05,2.9864342e-10"
15,3,3,0,"0.96758527,6.5928816e-06,0.01599145,0.013375986,1.0503833e-05,2.140525e-05,9.291e-06,3.53573e-08,0.0029884225,1.0964714e-05","0.6559819,1.6175475e-10,0.34367633,5.1254032e-05,2.9458365e-06,1.1742541e-06,2.9003283e-08,1.6602657e-05,0.0002696714,1.8640902e-08","0.9984628,7.327543e-07,0.001497829,1.6758484e-05,9.736125e-08,1.0931508e-08,7.727891e-09,5.551433e-09,2.165336e-05,7.218898e-08","0.9525099,3.0460418e-05,0.04251253,0.004020578,1.7454429e-06,6.0416463e-05,8.170508e-06,2.03957e-05,0.0008268835,9.054423e-06","0.50845057,0.0004135507,0.44095612,0.018823827,6.1174636e-05,2.1996315e-05,1.5131651e-05,0.00029845373,0.0299558,0.0010034348","0.8512245,0.0021033026,0.0066282297,0.12363313,4.656631e-05,0.00015248221,0.00033794862,0.0052647265,0.0077028447,0.0029062661","0.68614477,0.087935574,0.17664884,0.0054685683,0.0003081077,0.0029002673,0.000268013,7.21468e-05,0.03784625,0.00240746","0.93113923,0.0012762337,0.01959403,0.0020884264,3.9892325e-06,7.1488666e-06,1.8154876e-06,0.0006016879,0.045251522,3.5981422e-05","0.9929224,4.641934e-05,0.0005817669,0.0005465817,3.3859355e-06,2.5133238e-06,2.2019206e-07,3.0047762e-05,0.0058575775,9.024435e-06","0.94224054,0.00011250007,0.0028867403,0.051405486,2.6409284e-06,5.225367e-05,2.6086896e-08,0.0031131515,0.00018270894,3.961453e-06","0.99391407,1.8491848e-08,0.0047827954,0.00034558805,3.7504714e-07,8.84494e-06,1.5469941e-09,0.0005349401,0.00041328117,1.1327781e-07","0.9350278,1.5414227e-05,1.0307924e-05,0.00012440413,6.1836126e-08,4.1977765e-07,7.297588e-09,8.33027e-07,0.06478682,3.392529e-05","0.7854615,1.0766051e-05,0.083006196,0.097406015,0.0012522942,0.0018230603,0.00013566509,0.0044413013,0.023581581,0.0028816091","0.9984628,7.327543e-07,0.001497829,1.6758484e-05,9.736125e-08,1.0931508e-08,7.727891e-09,5.551433e-09,2.165336e-05,7.218898e-08","0.6559819,1.6175475e-10,0.34367633,5.1254032e-05,2.9458365e-06,1.1742541e-06,2.9003283e-08,1.6602657e-05,0.0002696714,1.8640902e-08"
16,0,0,2,"0.1492465,9.0447254e-05,0.0006188008,0.06767826,0.3883872,0.0065923766,0.0014439082,9.344232e-07,0.3859336,7.990568e-06","0.24485888,0.0059654256,0.43719286,0.18600404,0.026658814,0.00071583124,0.09149336,0.00020779316,0.0064497106,0.0004532534","0.28593308,5.4322334e-07,0.00013969003,3.1445536e-05,0.0038643605,1.3822405e-05,0.0010247352,2.3748402e-07,0.70898765,4.470354e-06","0.6355418,0.0012517167,0.012762373,0.10595285,0.1674886,0.0047419686,0.06893037,9.792984e-07,0.0027002026,0.00062918547","0.13777556,0.00939101,0.022296323,0.06345476,0.032587137,0.0013076517,0.007724838,4.0715067e-06,0.7142547,0.011203984","0.59517115,6.063148e-06,5.269746e-05,0.00088826707,0.28535888,1.4408843e-05,4.8506732e-05,1.5591823e-08,0.11845902,1.032401e-06","0.08086354,1.2985236e-05,0.0018267536,0.00013797524,0.013300509,6.7460925e-05,0.0003192073,4.3903898e-07,0.9033024,0.00016869826","0.723605,1.7287119e-05,0.023921568,0.20440161,0.025000101,0.00012593431,0.012440786,3.103315e-07,0.0104473885,4.007334e-05","0.22332142,4.740464e-06,0.0070885164,0.012041614,0.75083846,0.0036052498,0.00019496599,3.9946872e-07,0.0028924358,1.2235026e-05","0.8333834,0.00034005957,0.0048721232,0.12154416,0.000103096725,0.0005115594,0.004643952,8.827601e-09,0.034596063,5.633382e-06","0.40171573,1.6496659e-05,0.0003340784,0.00079234765,0.08129325,0.0056559313,0.0017879105,7.061056e-08,0.5083733,3.0889376e-05","0.3921092,0.00013761925,0.022101764,0.00047566544,0.54633623,0.000332531,0.034256686,1.3876754e-06,0.004137977,0.00011101235","0.00662681,4.226354e-05,0.00019799618,0.06194869,0.09194844,0.002469825,0.04885144,6.7384435e-06,0.78778553,0.00012226748","0.28593308,5.4322334e-07,0.00013969003,3.1445536e-05,0.0038643605,1.3822405e-05,0.0010247352,2.3748402e-07,0.70898765,4.470354e-06","0.24485888,0.0059654256,0.43719286,0.18600404,0.026658814,0.00071583124,0.09149336,0.00020779316,0.0064497106,0.0004532534"
17,7,4,0,"0.9721747,0.00062003295,0.016337095,0.005547399,0.0049053906,0.00041052714,2.78885e-06,1.7482118e-07,1.8589265e-06,7.162843e-09","0.9855487,1.5052834e-08,0.014411348,7.5679336e-06,3.1583044e-05,1.6400105e-07,6.068309e-07,6.089559e-08,3.8408157e-10,1.0422448e-10","0.9408791,1.8666556e-06,0.039697833,0.0002524949,0.01903352,0.00013516161,1.074686e-07,9.75039e-10,5.3563696e-08,1.6943809e-09","0.0025236434,5.746648e-07,0.99704534,0.00015117245,0.00025730042,2.0466947e-05,6.927736e-07,6.1560587e-07,1.2681012e-07,1.0325185e-07","0.9901209,2.5968898e-06,0.00784705,0.00030274704,0.001716622,6.0285543e-06,1.9910283e-08,1.544942e-06,2.1796849e-07,2.1950934e-06","0.9696007,7.343729e-05,0.02303821,0.00037596322,0.006821208,8.553146e-05,2.3880086e-06,2.435117e-06,2.5051963e-07,3.17153e-08","0.9996519,1.2328816e-06,7.695016e-06,8.4423205e-05,0.00024484267,9.48824e-06,2.2927427e-08,2.280992e-08,2.780376e-07,1.516729e-08","0.9988965,8.034594e-06,3.189355e-06,2.6151997e-07,0.0010919318,1.0008563e-09,2.44112e-10,2.4701142e-08,2.6548621e-08,7.009648e-10","0.97315425,1.1000967e-06,0.023926923,0.0001208636,0.002795498,1.1112422e-06,2.1936275e-07,4.0009542e-08,1.300045e-08,5.405017e-08","0.99983037,1.597559e-05,1.2621409e-07,0.00010724372,4.317582e-05,2.7702856e-06,2.7747324e-10,1.9920068e-07,1.6199381e-07,6.874128e-08","0.40655285,0.00012614038,0.46881977,0.11753658,0.004341619,0.0023218698,4.2914363e-07,0.00018155703,0.000106327076,1.2865754e-05","0.99747074,1.134647e-05,0.0018717822,1.5029675e-06,0.00063741574,3.0120373e-06,1.0127996e-08,3.230766e-06,1.5826272e-07,7.91611e-07","0.9066212,2.020986e-05,0.010335008,0.076874316,0.003971352,0.0019225752,5.3583568e-05,1.0718543e-05,0.0001890395,1.9730808e-06","0.9408791,1.8666556e-06,0.039697833,0.0002524949,0.01903352,0.00013516161,1.074686e-07,9.75039e-10,5.3563696e-08,1.6943809e-09","0.9855487,1.5052834e-08,0.014411348,7.5679336e-06,3.1583044e-05,1.6400105e-07,6.068309e-07,6.089559e-08,3.8408157e-10,1.0422448e-10"
18,2,2,2,"0.05675238,3.8635983e-07,0.94161415,0.00047717654,0.0009214306,4.6547775e-06,0.0001246821,2.4602866e-08,0.000104821775,1.7208745e-07","0.18122678,1.3637066e-07,0.81717527,8.622155e-05,6.165468e-05,1.2683251e-06,0.00020938425,6.1447494e-08,0.0012389255,4.1671638e-07","0.91382366,1.0126575e-07,0.07967205,0.001173621,0.0030467745,3.665529e-06,0.0004462102,3.558439e-08,0.0018337596,1.5293676e-07","0.47941813,3.455466e-06,0.5074779,0.0013239052,0.0034995954,2.9235307e-05,0.0026470516,1.5973912e-06,0.005596302,2.8557783e-06","0.25523138,4.72312e-06,0.7383611,0.0022724583,0.0026341768,7.0273545e-06,0.0009718888,2.506793e-07,0.00050541665,1.1532112e-05","0.27638128,0.00012176878,0.70456094,0.010229878,0.002667291,4.0435284e-06,0.0056632063,2.0006523e-07,0.00035751474,1.3893685e-05","0.71156526,0.0011709568,0.21080658,0.052652854,0.0035369848,0.0030948198,0.0040374803,5.9930426e-05,0.0128495265,0.00022568036","0.42073438,0.0001540516,0.42035237,0.08500007,0.026986828,7.570553e-05,0.028117124,1.6220614e-05,0.018517477,4.5819914e-05","0.7080445,1.4198794e-05,0.28504845,0.0014461983,0.002436,1.033533e-05,0.00056756515,6.416716e-06,0.0024219772,4.2513184e-06","0.55660194,0.002960799,0.34810698,0.00090426044,0.0032836571,0.00016445425,0.00094201346,7.2808114e-05,0.08682799,0.00013511856","0.43093663,1.4347678e-05,0.29075673,0.009771292,0.004386826,0.0010183862,0.0010395064,2.292794e-05,0.2620358,1.7622482e-05","0.8996567,9.648083e-06,0.08571196,0.00075236976,0.008704766,1.1048771e-05,0.0008046175,3.61898e-06,0.0043306337,1.4612362e-05","0.29923508,2.2604454e-05,0.6318156,0.0079412125,0.030488003,5.2775868e-05,0.0033338584,2.68342e-06,0.027102025,6.095347e-06","0.91382366,1.0126575e-07,0.07967205,0.001173621,0.0030467745,3.665529e-06,0.0004462102,3.558439e-08,0.0018337596,1.5293676e-07","0.18122678,1.3637066e-07,0.81717527,8.622155e-05,6.165468e-05,1.2683251e-06,0.00020938425,6.1447494e-08,0.0012389255,4.1671638e-07"
19,7,7,2,"8.254686e-06,2.8908215e-12,0.9982168,1.12715355e-07,0.001774791,5.997421e-10,1.0899215e-08,7.0776926e-11,2.6588496e-09,5.420143e-13","2.1316362e-06,5.080401e-16,0.99999785,2.498198e-10,2.1920336e-08,7.2179436e-11,3.6501103e-08,6.158926e-13,5.4217754e-12,1.0481967e-15","0.0012951761,6.205584e-07,0.97583157,1.4628114e-07,0.0008629836,0.00036130584,0.021646135,1.8772636e-06,1.5815375e-07,7.28119e-08","0.005080612,3.947572e-09,0.99486464,7.4433814e-08,1.3798284e-07,3.1987048e-07,5.4088814e-05,1.7346666e-07,1.454895e-09,8.1536164e-09","7.784428e-05,3.4769448e-11,0.9999094,9.460699e-10,1.2656146e-05,1.7245595e-09,8.222926e-09,4.5061896e-08,6.948739e-10,2.0356598e-08","0.00013514566,5.672133e-10,0.9998487,2.3089908e-11,4.3533223e-07,2.1383757e-09,1.5652946e-05,2.6115146e-10,3.959028e-12,5.9689303e-10","1.2901066e-05,4.4140844e-13,0.9999819,1.2505398e-10,1.8359093e-06,4.441168e-09,3.3060871e-06,5.787781e-09,1.2201057e-11,9.074581e-12","5.42673e-06,9.904367e-13,0.9999945,6.0976744e-11,4.7991944e-10,1.7591784e-10,2.1175521e-09,1.9868532e-08,1.4312976e-12,5.918165e-12","3.2911305e-07,3.1727428e-13,0.99999154,7.9772074e-12,6.663411e-09,7.682773e-06,6.6683356e-08,3.4391232e-07,1.5392644e-14,3.3834925e-13","0.00011827117,2.5527086e-10,0.99988127,1.0402884e-09,3.1549519e-07,4.740594e-09,6.347444e-08,2.4286637e-09,3.148162e-09,3.3249176e-10","7.325076e-08,2.6009623e-13,0.9999994,4.0401285e-10,2.016896e-09,1.9662393e-10,4.5410593e-07,2.6844744e-12,1.8492884e-11,2.8922082e-12","0.0044475063,1.0402609e-10,0.9955413,5.8598754e-10,6.3357794e-07,1.0428993e-06,8.181008e-06,1.3021717e-06,1.2249096e-09,2.2876617e-11","1.6394121e-06,4.2509624e-11,0.9987589,3.009277e-11,9.036472e-06,1.313159e-08,0.0012303274,1.3925814e-08,9.885524e-10,3.7051912e-10","0.0012951761,6.205584e-07,0.97583157,1.4628114e-07,0.0008629836,0.00036130584,0.021646135,1.8772636e-06,1.5815375e-07,7.28119e-08","2.1316362e-06,5.080401e-16,0.99999785,2.498198e-10,2.1920336e-08,7.2179436e-11,3.6501103e-08,6.158926e-13,5.4217754e-12,1.0481967e-15"
20,8,8,6,"0.0044355867,0.00020923266,0.00050628895,0.0042521856,6.27906e-06,3.261554e-07,0.40137565,1.1395156e-09,0.58914834,6.618668e-05","0.0062276423,4.6826017e-06,0.001210458,4.1554194e-05,2.7881623e-07,3.1486618e-08,0.99007165,1.263681e-08,0.0024427813,9.3873257e-07","0.15014789,2.0240186e-06,0.0042612245,2.0508742e-05,1.4756608e-06,2.5574243e-09,0.000327798,3.7459807e-10,0.8452386,4.5956966e-07","0.46597108,9.113247e-06,0.49754727,0.00024736114,0.00031244534,1.5042336e-07,0.01626065,1.6929619e-08,0.019566013,8.590026e-05","0.0021499873,9.526826e-05,0.00028887705,0.00018158554,4.3939045e-07,9.40419e-10,0.00053169957,1.5844379e-10,0.99671626,3.5898516e-05","0.011969288,2.7813398e-06,0.0023957945,3.4921404e-06,1.0561097e-06,3.29614e-09,0.9799104,3.321219e-09,0.005689075,2.8180802e-05","0.2680073,1.2797076e-06,0.018127939,3.784129e-05,3.41423e-06,7.4086812e-09,0.00084165495,3.766043e-08,0.71297145,8.993119e-06","1.600232e-05,3.4959212e-05,2.8988964e-06,0.0001678551,1.4065913e-06,1.3074232e-09,0.9997217,3.9231507e-09,5.5064374e-05,1.0559853e-07","0.031079773,3.2089067e-06,0.052052945,0.00019776763,0.019782627,2.950497e-06,0.01778389,8.424688e-09,0.87909055,6.2449158e-06","0.052225966,0.01910836,0.0007085637,0.00034611157,3.6181157e-07,7.3932945e-08,0.27805877,4.769206e-10,0.6495119,3.9915856e-05","0.10413348,4.5459205e-05,0.003810082,0.0008867848,0.00012030101,5.766685e-07,0.47652248,6.88508e-11,0.41447872,2.258358e-06","0.0032285957,1.0277515e-05,4.5953526e-05,3.057716e-05,4.5036536e-08,9.680124e-09,0.28919783,4.7971573e-09,0.70748144,5.232542e-06","0.005577541,0.00016374553,0.0014156805,0.0033544952,2.8882866e-06,4.8965427e-07,0.19027877,6.02293e-09,0.7985391,0.00066731474","0.15014789,2.0240186e-06,0.0042612245,2.0508742e-05,1.4756608e-06,2.5574243e-09,0.000327798,3.7459807e-10,0.8452386,4.5956966e-07","0.0062276423,4.6826017e-06,0.001210458,4.1554194e-05,2.7881623e-07,3.1486618e-08,0.99007165,1.263681e-08,0.0024427813,9.3873257e-07"
21,3,3,2,"0.16444133,6.8958166e-06,0.25989917,0.3605904,0.13347793,5.104185e-05,0.0003475781,6.780104e-07,0.08112067,6.426177e-05","0.0002533538,7.8994195e-10,0.9993755,0.00022937797,0.00013208737,2.1118001e-07,1.0327434e-06,5.570348e-08,8.265632e-06,1.6752482e-08","0.004527569,1.189503e-07,0.9806732,0.0019250913,0.008733037,2.6414804e-05,0.00037095216,3.859056e-06,0.003739584,1.7586288e-07","0.00073738256,2.824489e-08,0.9965475,0.0015554952,0.0008716284,5.4774597e-07,0.0001977095,1.0119593e-07,8.9154775e-05,3.7819873e-07","0.0015724516,7.043153e-07,0.19919261,0.005372993,0.79226005,5.3409607e-05,0.00020368381,8.332138e-05,0.0012029678,5.7751648e-05","0.0020951633,1.7767241e-05,0.97805333,0.004298793,0.013490668,1.696295e-05,0.00026767026,2.1449264e-06,0.0017533221,4.1899125e-06","0.0030314943,3.184759e-07,0.99559397,0.00048064959,0.0005607685,3.4391987e-06,0.00012634382,1.0854297e-07,0.0002024923,3.3276194e-07","0.0032939203,7.696245e-07,0.8844355,0.09438199,0.016081518,2.1132676e-06,0.0009287611,2.059843e-05,0.00084531115,9.528919e-06","0.04688161,1.979012e-06,0.8991569,0.002351775,0.04703963,3.7449347e-05,4.137989e-05,5.942902e-06,0.0044737877,9.494856e-06","0.0016429598,2.2834843e-06,0.9538427,0.024270453,0.019634128,0.00013807698,1.1613666e-05,3.0014246e-05,0.00042559594,2.181521e-06","0.0018756799,4.9970236e-08,0.660991,0.09803889,0.22510578,0.00024794383,0.0002733683,4.561011e-06,0.013462609,1.6579168e-07","0.3095839,1.808704e-06,0.5494401,0.012273545,0.106481776,3.7969305e-05,0.015728643,9.017817e-07,0.0063714464,7.99972e-05","0.0001177764,4.710395e-08,0.9366022,0.031196693,0.0226244,1.0842018e-05,0.0041807937,3.2307653e-07,0.0052543404,1.2527796e-05","0.004527569,1.189503e-07,0.9806732,0.0019250913,0.008733037,2.6414804e-05,0.00037095216,3.859056e-06,0.003739584,1.7586288e-07","0.0002533538,7.8994195e-10,0.9993755,0.00022937797,0.00013208737,2.1118001e-07,1.0327434e-06,5.570348e-08,8.265632e-06,1.6752482e-08"
22,1,1,4,"3.1261188e-06,0.0033415225,3.8016572e-07,1.191707e-05,1.0755349e-07,5.755935e-08,1.5795777e-05,4.0986386e-08,0.99662685,3.0322408e-07","0.43987963,4.045705e-06,0.03729362,0.003981156,0.50070673,2.132551e-06,0.007524222,0.00016885664,0.01043523,4.400669e-06","0.9941369,0.00021360141,4.348711e-05,3.7462716e-05,0.0054839756,5.7492775e-09,8.750552e-08,3.1272626e-07,8.3430175e-05,6.989191e-07","0.028972533,0.88594675,0.047343124,0.0001336579,0.027739128,2.6286757e-06,0.008006388,0.00080964086,0.0010263445,1.9759416e-05","0.99716645,1.8417519e-06,0.0005384364,0.00028228064,0.00150894,2.986822e-08,5.210263e-06,9.456122e-08,1.5225655e-05,0.00048156947","0.8523404,0.14173846,3.0046456e-07,1.2948332e-05,1.238264e-06,5.9968214e-10,4.747665e-08,4.5739196e-07,0.005696137,0.00021004006","0.99736905,8.332097e-07,2.7647246e-05,2.0861655e-05,0.001752535,3.5921957e-09,9.586276e-06,6.6300125e-08,0.0008191347,2.1491178e-07","0.79405075,0.18872869,0.00019091697,0.010814171,0.00026457148,4.3323064e-07,2.3765404e-05,0.00025598117,0.0055884672,8.226309e-05","0.9986732,4.4573382e-05,0.0004459539,9.083288e-07,0.00021177788,1.2109174e-06,5.1780517e-06,2.79592e-05,0.0005893489,1.701261e-08","0.14355348,0.83935106,0.0007872312,1.5215774e-05,5.908588e-06,1.0206783e-06,6.6640805e-06,0.00050048315,0.015776083,2.9323282e-06","0.75979704,0.025260702,5.4915483e-05,1.4481864e-05,3.319864e-05,2.449653e-06,1.7229266e-06,6.0352784e-07,0.21483128,3.6827798e-06","0.9882158,0.006502834,3.8756675e-06,3.9110768e-05,0.00088547694,2.8235961e-08,3.6730446e-05,1.3037998e-05,0.0042329337,7.01492e-05","0.12977403,0.017771384,0.0021953024,0.13441992,0.58242697,0.00017365105,0.00060297595,2.5708701e-05,0.13039339,0.0022166895","0.9941369,0.00021360141,4.348711e-05,3.7462716e-05,0.0054839756,5.7492775e-09,8.750552e-08,3.1272626e-07,8.3430175e-05,6.989191e-07","0.43987963,4.045705e-06,0.03729362,0.003981156,0.50070673,2.132551e-06,0.007524222,0.00016885664,0.01043523,4.400669e-06"
23,2,2,2,"0.016587554,6.382565e-06,0.9816213,0.0009225494,0.00020873718,0.00063907634,1.4162237e-06,9.103658e-08,1.26675e-05,1.5364513e-07","0.13262945,2.2181055e-06,0.8609126,0.0033872572,0.0007765219,0.0022821245,3.7522905e-06,8.5440917e-07,4.927361e-06,1.7305284e-07","0.011361936,7.5106254e-07,0.98757625,0.00013825358,1.25181505e-05,0.000872592,4.3467503e-07,5.86042e-09,3.7131107e-05,2.293058e-08","0.0067371996,9.922775e-07,0.9911929,0.0018225984,0.00014496148,6.393345e-05,1.7073919e-05,1.6971974e-08,2.0332127e-05,6.407746e-08","9.5285024e-05,1.9300166e-09,0.99950373,0.0003405032,4.40265e-06,5.4124426e-05,5.237596e-07,8.6094616e-08,5.975205e-07,7.877318e-07","8.823666e-06,1.691245e-07,0.99997306,1.2469081e-05,1.1305293e-08,2.1646679e-06,1.8500647e-06,1.2394269e-11,1.4667311e-06,1.08646265e-08","0.0011027597,3.624257e-07,0.9987495,0.00012774722,5.3883086e-06,1.2799556e-05,4.1708898e-07,8.375175e-07,5.940395e-09,2.2463245e-08","0.055954278,3.018976e-07,0.9415511,0.0023956408,4.799744e-05,4.8520444e-05,1.9305934e-07,1.9716809e-07,1.6810671e-06,2.195833e-08","0.0025181568,3.9586473e-10,0.9968099,0.00020236892,0.0004482997,1.9832147e-05,1.0878894e-06,1.8507763e-09,4.0050188e-07,3.4894203e-09","0.0005653273,1.14510385e-05,0.99921906,8.878274e-05,7.4604024e-05,3.990433e-05,3.104318e-08,2.7113305e-07,1.0162506e-07,4.9255584e-07","4.2003026e-06,9.08795e-11,0.9999943,1.5329016e-07,6.6956915e-08,9.4293944e-07,1.4502671e-08,1.4038872e-11,3.5605765e-07,2.3087117e-10","0.9320045,2.322157e-06,0.011212365,0.00315622,0.00017773974,0.0008069099,9.331357e-05,6.4256403e-07,0.0525302,1.573119e-05","0.14480188,0.000114526716,0.74676216,0.044028148,0.0002467693,0.0020665124,0.04465436,5.859597e-07,0.01728884,3.6197907e-05","0.011361936,7.5106254e-07,0.98757625,0.00013825358,1.25181505e-05,0.000872592,4.3467503e-07,5.86042e-09,3.7131107e-05,2.293058e-08","0.13262945,2.2181055e-06,0.8609126,0.0033872572,0.0007765219,0.0022821245,3.7522905e-06,8.5440917e-07,4.927361e-06,1.7305284e-07"
24,8,8,0,"0.0016998529,7.976667e-06,3.794156e-05,1.3793161e-05,2.7316764e-05,5.5865655e-07,1.4191705e-06,2.5649477e-10,0.9982096,1.4758532e-06","0.9825005,1.532393e-07,0.000618971,5.069935e-06,3.270608e-05,2.4992532e-09,2.0037452e-07,2.9167196e-11,0.016842483,5.1440213e-10","0.015623027,1.8688356e-08,1.4638781e-06,9.614676e-09,3.8037133e-09,3.35224e-10,8.15617e-08,6.786036e-14,0.9843754,1.2381781e-08","0.17080285,9.43533e-05,0.04377043,0.0028272835,0.009523949,6.0305506e-06,0.0029057665,5.5795336e-08,0.769913,0.00015632209","0.061379854,2.5694262e-06,0.006462027,1.7380908e-05,0.001083301,7.279273e-08,2.428192e-06,3.849329e-11,0.9310401,1.2422926e-05","0.7839571,3.7921961e-06,0.0019643349,3.4699196e-06,4.94522e-06,1.2462843e-08,1.2027158e-06,1.3875873e-10,0.21405691,8.121766e-06","0.0415317,2.0514406e-07,3.762329e-05,2.1279794e-07,6.011376e-07,4.4471307e-09,5.217328e-07,2.0984232e-11,0.95842737,1.7102359e-06","0.030887324,1.0828434e-05,0.0002650511,0.0010817659,0.0003279809,1.3494986e-06,1.2367898e-05,7.655655e-09,0.9674077,5.595453e-06","0.0001910275,5.220773e-07,1.558076e-06,1.7107875e-06,4.2973872e-05,6.0745236e-08,2.8364445e-07,5.2681987e-10,0.99975973,2.1155283e-06","0.08354924,3.709686e-05,0.00081575155,0.0014079098,9.582837e-06,9.311237e-07,1.4498688e-05,6.458888e-09,0.9141633,1.705097e-06","0.1588476,3.0734868e-06,0.036833372,0.00064685714,2.0288942e-05,2.9658251e-05,0.00011698161,6.948345e-10,0.80350083,1.3774484e-06","0.035332035,1.3967433e-07,1.4043809e-05,1.7394062e-07,5.3590105e-07,4.37296e-10,1.15004354e-07,1.5141045e-11,0.9646524,5.202693e-07","0.009489599,9.311641e-07,7.350872e-05,9.97863e-05,9.627591e-06,1.1469029e-07,0.00011705486,8.531507e-10,0.9902035,5.8288183e-06","0.015623027,1.8688356e-08,1.4638781e-06,9.614676e-09,3.8037133e-09,3.35224e-10,8.15617e-08,6.786036e-14,0.9843754,1.2381781e-08","0.9825005,1.532393e-07,0.000618971,5.069935e-06,3.270608e-05,2.4992532e-09,2.0037452e-07,2.9167196e-11,0.016842483,5.1440213e-10"
25,0,0,2,"0.0020227232,5.3368145e-05,0.31347793,0.014884393,0.0005334573,3.8749546e-05,0.6673934,1.7320358e-10,0.0015933356,2.7254728e-06","4.8755068e-05,5.145496e-09,0.99783933,0.00017432259,2.9378316e-06,4.7134606e-08,0.0019305313,1.4000806e-09,3.972059e-06,6.310297e-10","1.0157049e-05,9.424732e-09,0.8430892,0.0008053506,7.0266906e-06,7.483729e-09,0.15608773,1.029105e-10,5.463108e-07,9.468674e-10","2.7572745e-05,7.3944733e-07,0.98054904,0.009769348,8.847726e-06,2.0654586e-08,0.009643523,2.4908804e-09,5.5974255e-07,4.4572377e-07","0.0004284021,4.0977707e-06,0.28812107,0.004367039,0.015444835,0.00027033983,0.6913572,1.3910758e-07,4.7385225e-07,6.448746e-06","0.0017859426,2.1637354e-05,0.045924786,0.0023197404,5.6926918e-05,5.17563e-06,0.9490151,3.212706e-08,0.00087035116,2.8671803e-07","0.00033721942,1.2476393e-07,0.94740283,5.5504788e-05,2.9856174e-06,1.2702753e-07,0.052196518,3.3563202e-10,3.7171847e-06,9.017078e-07","0.00056825794,2.2748716e-05,0.7391576,0.19348618,0.0005204773,7.670224e-06,0.0655411,2.4111284e-07,0.00067783287,1.7838192e-05","0.0001465277,3.3960916e-06,0.99624264,0.0001705265,0.0015637986,1.9055354e-07,0.0006658325,3.156993e-09,0.0012066094,6.1204577e-07","0.004267609,1.6144378e-06,0.99367934,0.00015658357,9.038734e-06,3.0579653e-07,0.001866833,3.6834004e-07,1.7880247e-05,5.0134344e-07","0.00012110143,1.6485687e-05,0.7638457,0.00031834596,0.033514965,2.346644e-07,0.20128976,2.045696e-09,0.0008931866,2.5601167e-07","0.004848076,1.980869e-05,0.32726693,5.622681e-05,0.0060021696,7.4543345e-07,0.6615794,1.1377912e-06,0.00018869984,3.6917652e-05","0.04734744,0.00015140284,0.46456718,0.34741375,0.09144899,0.0006295975,0.004562312,7.851818e-08,0.043741256,0.00013796974","1.0157049e-05,9.424732e-09,0.8430892,0.0008053506,7.0266906e-06,7.483729e-09,0.15608773,1.029105e-10,5.463108e-07,9.468674e-10","4.8755068e-05,5.145496e-09,0.99783933,0.00017432259,2.9378316e-06,4.7134606e-08,0.0019305313,1.4000806e-09,3.972059e-06,6.310297e-10"
26,8,8,2,"0.051232975,4.7850943e-07,0.021117702,0.0034588138,0.004396328,3.1143114e-05,0.00016550596,2.7211575e-09,0.919596,1.0186718e-06","0.009493628,2.91997e-10,0.99015677,0.00014507632,7.364864e-06,1.4848467e-10,0.00010089561,1.2380822e-11,9.6274256e-05,8.674401e-09","0.06807177,7.2664943e-07,5.6113753e-05,6.978939e-06,4.0750576e-05,5.520708e-09,5.140738e-06,2.1581046e-09,0.9318174,1.1226599e-06","0.008545562,1.132287e-06,0.949019,0.009707492,0.00649541,1.4398113e-06,0.0003079916,3.0575524e-07,0.025904337,1.7420596e-05","0.039048146,1.1082199e-05,0.8062307,0.08764504,0.031112049,4.3574646e-06,0.001233394,9.9066675e-08,0.034404498,0.00031063566","0.4382899,2.611523e-08,7.1862833e-06,0.00067417655,3.2476332e-06,4.933406e-10,5.818841e-10,1.1493397e-09,0.56097144,5.4037373e-05","0.03756203,6.914948e-07,0.0010092178,2.1549356e-06,4.307591e-05,7.2187225e-09,1.8450055e-05,7.4898435e-11,0.96136403,3.8282408e-07","0.6827946,0.00014117909,0.15605213,0.11139616,0.001952167,1.5341807e-06,0.0007596191,2.9494765e-06,0.045882557,0.001017079","0.19016108,9.424277e-06,0.002313503,0.02010615,0.004954988,4.2813012e-06,0.00018856951,6.9886257e-09,0.782222,3.9969094e-05","0.47733203,7.1259706e-06,0.11005493,0.13124453,0.004333509,3.7381164e-05,0.00029491843,1.7908187e-06,0.2766692,2.4579804e-05","0.9103302,1.8107554e-05,0.043626394,0.00055412255,0.019196743,9.741959e-07,7.359472e-06,2.2239368e-07,0.026231568,3.4440443e-05","0.6850034,3.1316576e-05,0.069722705,0.00026242214,0.002219973,3.4068077e-07,0.0010800969,1.4460406e-06,0.24137606,0.00030221918","0.05261757,1.2686862e-06,0.04209668,0.049052026,0.002410161,5.8441547e-06,0.02939527,3.3850764e-08,0.8241097,0.0003114752","0.06807177,7.2664943e-07,5.6113753e-05,6.978939e-06,4.0750576e-05,5.520708e-09,5.140738e-06,2.1581046e-09,0.9318174,1.1226599e-06","0.009493628,2.91997e-10,0.99015677,0.00014507632,7.364864e-06,1.4848467e-10,0.00010089561,1.2380822e-11,9.6274256e-05,8.674401e-09"
27,3,3,2,"2.3740637e-05,5.0090586e-07,0.5641653,2.5759832e-06,0.00019417377,8.925589e-08,0.0017368011,2.287036e-06,0.43387434,1.7156582e-07","0.0032946924,5.433997e-10,0.9960783,2.7318998e-07,2.4392364e-08,5.1670795e-10,0.00049331906,1.0347601e-08,0.00013331248,3.7662624e-09","0.0074429912,7.290212e-08,0.99147135,2.2675347e-05,0.00010794904,2.9255526e-07,0.00044120706,3.282752e-06,0.00051013817,1.930528e-08","0.015605532,1.1772708e-08,0.98230064,5.005453e-07,5.356212e-05,7.8574025e-10,0.000756784,1.255218e-07,0.0012693289,1.3448042e-05","0.010670737,7.886858e-09,0.9523663,0.025749594,0.005062877,5.817829e-07,8.661896e-05,4.4911167e-06,0.0059705926,8.825731e-05","0.1367735,2.9417936e-06,0.31082663,0.00014659108,0.00013197924,1.9442574e-09,0.5076267,8.561152e-08,0.034866843,0.009624717","0.04724824,4.6728466e-09,0.9237154,2.898599e-07,8.988738e-06,7.938075e-11,0.028465077,1.625651e-08,0.000561909,3.8540435e-08","0.6364118,0.00075947243,0.34791145,0.00019375754,0.0007525284,5.6294084e-07,0.0017435004,3.2581727e-05,0.011945912,0.00024846834","0.009188584,9.4149195e-09,0.98654175,1.1940837e-05,0.0037694378,2.930537e-08,0.00020588822,1.2998531e-07,0.0002822356,3.4611467e-08","0.6803965,2.3979377e-05,0.17053317,0.0006252651,0.14724894,3.4244517e-06,1.2681504e-05,0.00013339974,0.0010208789,1.7086039e-06","0.0041167624,1.4130318e-09,0.9892747,0.00022242063,0.0018369716,2.0977243e-06,0.0003134143,2.2843587e-07,0.004233301,1.0673363e-10","0.9633022,2.3421201e-08,0.028880605,3.2713854e-06,0.00031479367,5.471934e-08,0.00019764996,4.895752e-06,0.0072885132,7.984376e-06","0.07156251,1.48631425e-05,0.79529715,0.00058358896,0.012863206,6.6294473e-07,0.097883925,1.4570986e-06,0.021718014,7.462643e-05","0.0074429912,7.290212e-08,0.99147135,2.2675347e-05,0.00010794904,2.9255526e-07,0.00044120706,3.282752e-06,0.00051013817,1.930528e-08","0.0032946924,5.433997e-10,0.9960783,2.7318998e-07,2.4392364e-08,5.1670795e-10,0.00049331906,1.0347601e-08,0.00013331248,3.7662624e-09"
28,3,5,0,"0.9832063,2.6910227e-06,4.003493e-05,6.4146543e-06,0.01122528,1.7705423e-08,2.34171e-06,6.871373e-10,0.005516458,4.171029e-07","0.8964162,3.202405e-11,0.10357635,3.9826027e-06,8.901979e-07,4.7034415e-10,9.5941e-07,1.3778616e-09,1.7572125e-06,7.957544e-09","0.9930062,1.9687329e-07,0.0067327553,2.2655795e-06,1.9785486e-05,7.464714e-09,4.027783e-07,2.7501416e-08,0.00023802198,2.2636563e-07","0.8966226,9.2100505e-09,0.10333826,7.18666e-07,2.0256528e-05,3.494749e-08,1.2951178e-07,8.9821075e-09,1.6566513e-05,1.3384107e-06","0.9975169,6.111433e-10,0.0024757932,2.5048096e-06,4.170634e-06,2.1971416e-09,8.874127e-09,9.295213e-10,3.0464173e-07,3.2971653e-07","0.7870569,1.2487982e-06,0.20654508,0.0010239808,3.639312e-05,1.923245e-08,0.00392331,3.0889117e-07,0.0012731791,0.0001394572","0.93303037,7.760595e-06,0.0655109,0.0005240071,8.315227e-05,7.3974365e-07,5.6216304e-06,2.5628202e-07,0.00082054175,1.6639433e-05","0.99823904,4.542965e-08,0.0014068118,2.1755406e-05,0.00030826934,8.369265e-09,8.770259e-06,2.6331309e-08,1.5055165e-05,7.5471156e-08","0.99620205,3.2225311e-09,0.0034814812,5.8539507e-07,0.00031588782,1.2287709e-08,4.0298453e-08,3.8134873e-09,5.3488904e-08,9.453335e-09","0.995948,9.0861965e-07,0.004035092,1.2633391e-06,2.6506661e-06,1.9910152e-08,3.5783822e-07,7.524016e-10,1.1352392e-05,2.8317862e-07","0.9500726,1.5177807e-07,0.049558993,1.0981883e-05,0.000154282,1.4680373e-06,2.9712852e-05,4.827019e-08,0.00017145919,3.281675e-07","0.9825164,6.6208177e-09,0.017279899,3.6493661e-06,0.00018349818,1.0133392e-08,2.7413469e-06,1.2926662e-08,1.15439125e-05,2.1820226e-06","0.9893835,2.3416235e-06,0.0012612299,1.9567806e-05,0.0053483574,4.5970728e-07,0.000186432,4.1059046e-08,0.00369719,0.00010080144","0.9930062,1.9687329e-07,0.0067327553,2.2655795e-06,1.9785486e-05,7.464714e-09,4.027783e-07,2.7501416e-08,0.00023802198,2.2636563e-07","0.8964162,3.202405e-11,0.10357635,3.9826027e-06,8.901979e-07,4.7034415e-10,9.5941e-07,1.3778616e-09,1.7572125e-06,7.957544e-09"
29,2,2,0,"0.016036391,0.002747646,0.0694314,0.055920474,0.0006135091,2.1503962e-05,0.007659103,2.3132313e-07,0.84752923,4.050813e-05","0.888937,7.185442e-05,0.021344168,0.012846418,0.0032242911,6.638691e-06,0.057980064,4.4591193e-08,0.0155838635,5.5436403e-06","0.19977595,0.00026368414,0.23726037,0.0027439047,0.0004780558,1.6210852e-05,0.012912297,2.5198759e-08,0.54654896,6.366574e-07","0.0039722417,0.00027823512,0.9852573,0.0016585706,0.00011453712,9.500257e-06,0.006991709,2.547038e-07,0.0014429906,0.0002746898","0.003890291,7.4383046e-05,0.94399804,0.012320876,0.00053204485,2.194365e-06,0.0051794723,1.7200046e-08,0.03396211,4.06635e-05","0.2497241,0.006898745,0.50838286,0.0043005273,0.0068666544,0.0004896225,0.100348935,2.2790447e-07,0.12289174,9.6608244e-05","0.096198775,1.633625e-05,0.8993366,0.00085101277,7.3501137e-06,4.927842e-06,0.00029601346,1.9385513e-09,0.0032888614,5.0309087e-08","0.00010870908,1.4754552e-05,0.6478144,0.008371284,9.6256364e-05,2.4567829e-08,0.34334382,5.634433e-08,0.00024961596,1.1614089e-06","0.0478558,4.990224e-05,0.17497656,0.095170066,0.060718317,0.000109326946,0.023437409,4.465991e-07,0.5976585,2.3624136e-05","0.88097113,1.184237e-05,0.09192521,0.021992698,0.00039477018,8.19194e-06,0.0020101585,8.866793e-08,0.0026856137,3.1874507e-07","0.0019125656,1.0092622e-05,0.7260316,0.24310453,0.00072916754,4.6217418e-05,0.011696326,3.3391885e-09,0.016469408,1.15787756e-07","0.01328436,0.0104079135,0.0034039642,0.0005818797,1.5883148e-05,1.8063394e-05,0.11918756,3.9887752e-07,0.8530506,4.9327286e-05","0.0009667217,3.547353e-05,0.05908282,0.04394596,0.0029693835,1.9501653e-05,0.8668812,8.847107e-09,0.026091134,7.792739e-06","0.19977595,0.00026368414,0.23726037,0.0027439047,0.0004780558,1.6210852e-05,0.012912297,2.5198759e-08,0.54654896,6.366574e-07","0.888937,7.185442e-05,0.021344168,0.012846418,0.0032242911,6.638691e-06,0.057980064,4.4591193e-08,0.0155838635,5.5436403e-06"
30,4,4,2,"0.1976903,0.0011276905,0.040396754,0.12845059,0.4223496,0.0035976947,0.12097156,9.129978e-06,0.08538965,1.7037439e-05","0.39707553,1.5871261e-05,0.5856437,0.0033158774,0.00020185513,0.00016127265,0.012798162,1.2842707e-05,0.0007732889,1.5579913e-06","0.021490019,2.1908098e-05,0.00094177446,0.00013721516,0.098084964,9.7175856e-05,0.87831444,3.5666055e-08,0.0009087047,3.7491848e-06","0.06170752,0.0060649514,0.07746943,0.0013465605,0.5359467,2.7692447e-05,0.31312215,1.3178994e-05,0.0030200814,0.0012817541","0.55370384,0.009267754,0.016554432,0.0008065625,0.079374604,1.12614225e-05,0.081122294,1.9986376e-06,0.25582865,0.0033285085","0.043901037,0.00018939047,2.9021627e-05,2.4026825e-05,0.5161827,3.934143e-06,0.435648,1.2327947e-05,0.003897258,0.00011227073","0.01113632,3.1963118e-06,0.19591492,0.00019784349,0.7603631,7.592967e-06,0.017725587,5.516012e-09,0.014643901,7.5173066e-06","0.0003613495,1.6117392e-06,0.006260908,0.00014232776,0.9846251,5.512434e-06,0.008541474,2.651025e-07,6.1449246e-05,6.507368e-08","0.00033087863,2.065762e-07,0.24525173,4.4060974e-07,0.7100771,1.0241044e-06,0.044337463,3.0935038e-10,1.2102442e-06,3.47616e-08","0.005380026,0.0037596298,0.4755252,0.00022206073,0.41956738,0.00022900625,0.09525722,2.1186635e-05,2.8822837e-05,9.443225e-06","8.8504086e-05,1.1951424e-05,0.0006552436,5.939331e-06,0.93485373,0.0001379065,0.064242244,9.566912e-08,3.870358e-06,4.897336e-07","2.2368287e-05,4.4719323e-05,3.6105062e-06,2.6357526e-08,0.9953088,3.2887814e-07,0.0046189385,1.0129909e-06,5.3426675e-08,1.4608548e-08","3.4215732e-06,2.0543687e-06,0.002347134,0.0007951941,0.40184864,1.94706e-06,0.59498024,1.7654402e-08,1.0493338e-06,2.0384214e-05","0.021490019,2.1908098e-05,0.00094177446,0.00013721516,0.098084964,9.7175856e-05,0.87831444,3.5666055e-08,0.0009087047,3.7491848e-06","0.39707553,1.5871261e-05,0.5856437,0.0033158774,0.00020185513,0.00016127265,0.012798162,1.2842707e-05,0.0007732889,1.5579913e-06"
31,1,1,6,"0.0018374593,0.0018286591,0.031416155,0.14897755,0.036640823,8.45679e-06,0.0014501383,4.9248065e-08,0.77777886,6.18277e-05","0.16055107,1.4784301e-07,0.2478976,0.0021434345,8.659002e-06,7.930632e-06,0.5892773,9.0245685e-08,0.00011277254,9.2544843e-07","0.90301985,0.00016258618,0.07663037,0.00030638507,0.00042380454,0.00035809766,0.0018156068,3.8474165e-05,0.013863778,0.0033810805","0.005574009,0.00029280066,0.27171582,0.65517545,0.0011337994,1.4772301e-05,0.06569134,1.4894105e-06,0.00034256376,5.7929075e-05","0.0007701906,0.00015452513,0.99689806,2.0284253e-05,0.000106427746,7.5310572e-06,0.0017684887,1.5971759e-08,0.00018171081,9.280801e-05","0.010856623,0.00026100446,0.9489746,0.030359393,0.000236478,1.3006047e-06,0.003886573,0.00016859543,0.00032061353,0.0049348185","0.38135234,6.458003e-05,0.3647658,0.001326625,0.0011535082,6.665144e-05,0.24737649,1.645713e-05,0.0038747394,2.8541176e-06","0.0005576843,0.0070796707,0.9908976,0.0011992553,1.8360237e-05,8.134558e-06,7.899129e-05,1.702414e-07,0.00013944235,2.0733805e-05","0.052704684,1.44202695e-05,0.6488847,0.057009228,0.008895012,7.548328e-05,0.0038986064,3.0653728e-06,0.22848898,2.5816338e-05","0.017093072,6.644382e-05,0.9815979,0.00023205376,0.00025357504,3.4254626e-06,0.0003036856,0.0002841542,0.00016132512,4.4136505e-06","0.000121080215,2.76754e-07,0.985168,0.014313864,1.0081255e-06,7.357258e-06,0.00033373854,4.7658593e-09,5.4473006e-05,2.0598019e-07","0.032272246,4.047924e-05,0.72384137,0.005748835,0.00032416673,0.0012557626,0.16512153,1.626e-06,0.07124558,0.00014840167","0.115887076,2.9709294e-05,0.7918106,0.0012159471,0.006454282,2.7734102e-05,0.0744518,9.466744e-06,0.010062178,5.129846e-05","0.90301985,0.00016258618,0.07663037,0.00030638507,0.00042380454,0.00035809766,0.0018156068,3.8474165e-05,0.013863778,0.0033810805","0.16055107,1.4784301e-07,0.2478976,0.0021434345,8.659002e-06,7.930632e-06,0.5892773,9.0245685e-08,0.00011277254,9.2544843e-07"
32,8,8,0,"1.6126189e-05,1.1185623e-07,6.64766e-11,1.7234574e-07,1.5859679e-07,3.9755e-11,2.2863116e-10,1.498737e-13,0.99998343,8.387797e-08","0.8510346,1.5477943e-05,0.0002864369,0.0068524177,0.0101822335,1.922784e-06,0.000565439,1.7574955e-07,0.13106017,1.1258742e-06","0.03913674,4.0910386e-09,3.2090094e-10,1.0141881e-09,7.2023915e-10,2.100764e-12,4.3706254e-12,1.5717227e-16,0.96086323,2.1880194e-11","0.54155004,7.792521e-05,0.00015548455,7.537073e-06,0.003331927,1.1974927e-09,6.048733e-06,4.213468e-10,0.45486766,3.3809129e-06","0.069251224,3.2553522e-05,2.1541337e-06,1.4597944e-07,0.0001998638,3.7879675e-11,5.7889645e-07,5.0974593e-12,0.93050593,7.4520763e-06","0.9141277,3.6567194e-06,2.3191444e-06,6.024959e-07,2.7622022e-07,1.5416275e-10,5.216226e-09,9.974724e-11,0.0858646,8.883913e-07","0.87754554,1.36776634e-08,5.7064668e-08,1.4523234e-09,8.935474e-06,4.0423654e-11,6.605661e-10,2.070434e-12,0.12244549,9.29023e-09","0.66120315,4.6795456e-05,1.7280601e-07,0.00021803113,0.00089813356,1.6134595e-07,2.5260968e-07,1.2072862e-09,0.33762693,6.3576267e-06","0.059130106,4.1513255e-07,5.869194e-07,1.6646486e-07,6.3144056e-05,1.3828081e-08,1.3185846e-07,4.7742695e-11,0.94080526,3.3924132e-07","0.091802895,0.001783808,2.1755894e-05,3.196571e-05,6.5526973e-07,9.156865e-09,4.100407e-06,4.6118467e-10,0.9063522,2.5718737e-06","0.00055555237,3.0935446e-08,1.1384142e-08,6.314136e-10,3.5115222e-06,1.3870449e-10,1.7921582e-09,8.656782e-13,0.99944097,1.0461969e-08","0.76519775,6.2484323e-06,9.5390895e-09,1.392338e-09,1.110477e-06,2.3066e-11,3.250654e-09,7.101167e-12,0.23479438,5.7685776e-07","0.0011857937,1.4295192e-05,5.1598783e-09,1.1120028e-06,7.2610055e-07,3.111934e-09,1.7536737e-08,2.6472649e-11,0.998798,8.375442e-08","0.03913674,4.0910386e-09,3.2090094e-10,1.0141881e-09,7.2023915e-10,2.100764e-12,4.3706254e-12,1.5717227e-16,0.96086323,2.1880194e-11","0.8510346,1.5477943e-05,0.0002864369,0.0068524177,0.0101822335,1.922784e-06,0.000565439,1.7574955e-07,0.13106017,1.1258742e-06"
33,9,9,0,"0.00028542345,0.64207214,1.18999095e-08,0.0019993049,2.8816604e-07,7.579417e-07,2.2099452e-05,6.994229e-07,0.26528367,0.09033554","0.542175,0.013482029,0.00038888596,0.05779544,0.0021886742,0.0033222775,0.32173234,0.001008805,0.05761708,0.0002894909","0.47277007,0.015680006,5.189057e-07,0.00040203746,9.111484e-07,0.00027808605,4.9056115e-07,5.4914522e-05,0.48921663,0.021596398","0.00651787,0.88244325,0.0015643282,0.0023910357,0.00028870278,0.0062238416,0.043030918,0.055020105,0.0014441473,0.0010757532","0.094870545,0.14242485,5.7675413e-07,1.7065364e-05,7.239691e-08,8.485013e-06,2.9978736e-07,0.000121848876,0.0062215957,0.7563346","0.0008097514,0.0007394248,1.3399469e-09,1.4849718e-06,1.2972443e-11,1.4588449e-08,1.3435261e-05,4.892916e-09,4.770153e-06,0.99843115","0.8539616,0.0011626043,7.898564e-06,0.00040017063,4.468169e-08,0.000114252725,0.00035803358,0.0001699838,0.091750264,0.05207515","0.9453958,0.04142637,3.102492e-06,0.00036089277,6.2378706e-07,0.00081477343,1.5417507e-07,0.010769137,5.2823783e-05,0.0011762175","0.92818874,0.040297728,0.0007736794,1.4906619e-06,4.9123937e-06,3.5589437e-05,0.0020873882,0.013223446,0.009554349,0.0058327443","0.22460343,0.51478595,4.2819956e-06,7.4971154e-05,3.700378e-07,1.8831854e-05,1.9419072e-06,0.12828374,0.0024809048,0.12974563","0.2047182,0.06603975,9.950203e-05,0.009497936,0.00014603969,0.010822483,0.06859392,0.24772099,0.39094833,0.0014127876","0.022581995,0.92264694,1.0945678e-07,0.005682642,0.00051824475,0.00824091,1.6766174e-06,0.021146549,0.004761356,0.014419617","0.22957958,0.47048995,1.0389951e-05,0.00065230665,1.5830536e-05,4.2943717e-05,0.009175463,3.824248e-06,0.009578273,0.2804515","0.47277007,0.015680006,5.189057e-07,0.00040203746,9.111484e-07,0.00027808605,4.9056115e-07,5.4914522e-05,0.48921663,0.021596398","0.542175,0.013482029,0.00038888596,0.05779544,0.0021886742,0.0033222775,0.32173234,0.001008805,0.05761708,0.0002894909"
34,1,1,0,"0.004929123,0.01251039,0.0050113243,0.16785654,8.198901e-05,0.033888623,0.775467,1.6775324e-08,0.0002535128,1.4551059e-06","0.48249906,1.7087444e-07,1.5090155e-06,0.04195972,0.032668933,4.25034e-06,0.4428564,4.3644766e-07,9.566832e-06,6.723171e-08","0.9862293,0.001702819,0.00021651847,0.00029309813,0.00046171006,1.8788223e-05,0.011008773,5.20794e-08,6.887603e-05,7.911136e-08","0.8139084,0.012666826,0.10055956,0.009155417,0.0023719606,5.0060105e-05,0.060934402,2.2650938e-05,0.00033031686,3.691218e-07","0.9851806,0.0018313087,0.005724019,0.00034137233,0.0009562289,0.00011950861,0.0058344747,2.1176063e-06,3.6514602e-06,6.7733163e-06","0.0057894676,0.99129945,1.821582e-08,8.1906575e-05,1.1502167e-08,3.575361e-07,0.0028103867,1.9351346e-06,1.0059127e-06,1.5451556e-05","0.36011347,0.0059113973,1.9261026e-05,0.45134643,0.00028635404,0.0036894109,0.17801927,0.000162577,0.00041915185,3.273038e-05","0.2594343,0.59338653,8.9832254e-05,0.032952007,0.052681122,0.00012537146,0.0607948,0.00027113402,0.00019347429,7.141951e-05","0.30952764,6.640563e-05,1.5124347e-05,0.03298019,0.00010428607,0.65703255,7.9055695e-05,0.00019453421,1.2852047e-07,5.6224184e-08","0.717455,0.28253978,1.4037771e-07,3.6061745e-06,3.9367777e-08,8.152503e-08,1.3404308e-06,7.6714336e-08,1.280901e-08,1.2891879e-08","0.109511904,0.0023009428,0.00015135856,0.69270706,0.021518862,0.0015172629,0.17190707,4.664504e-07,0.0003834005,1.5411568e-06","4.0625455e-06,1.0650698e-05,2.5955323e-08,6.2760123e-06,4.5128913e-06,5.407063e-06,0.99996877,2.8827753e-07,1.1097942e-08,6.7818493e-09","0.0038850738,0.00073505094,2.649165e-06,0.14325021,0.010760805,0.0070755794,0.8339468,7.831866e-05,0.0001403517,0.00012500674","0.9862293,0.001702819,0.00021651847,0.00029309813,0.00046171006,1.8788223e-05,0.011008773,5.20794e-08,6.887603e-05,7.911136e-08","0.48249906,1.7087444e-07,1.5090155e-06,0.04195972,0.032668933,4.25034e-06,0.4428564,4.3644766e-07,9.566832e-06,6.723171e-08"
35,2,2,2,"0.7073428,0.0013829657,0.040635746,0.057351142,0.0019296907,1.0039221e-05,0.002897132,2.082046e-09,0.18844958,8.3647603e-07","0.16865243,5.29475e-05,0.7296415,0.055995237,6.509649e-05,1.9554745e-06,0.038691696,3.8526e-07,0.0068986,2.2833215e-07","0.15696417,3.5972607e-05,0.13939446,0.256638,0.0477422,0.00080743973,0.37233198,1.1640267e-05,0.02607391,2.934372e-07","0.04458461,4.0847626e-06,0.95415115,0.00022182307,0.0008019038,1.5426424e-07,0.00020420025,1.6539833e-07,2.8030943e-05,3.839864e-06","0.017813034,6.4693645e-06,0.008202461,0.012294419,0.94333655,9.537777e-08,0.018067041,3.6574277e-09,0.00024340604,3.648579e-05","0.9777706,0.0050775413,6.884049e-05,6.6648367e-06,0.00039417797,1.2707011e-07,0.016618976,2.4953708e-09,2.6869515e-07,6.278084e-05","0.44571114,1.1705427e-05,0.05519059,0.4339778,0.00041686388,2.138292e-07,0.0115075605,2.9972462e-09,0.05318213,1.9282347e-06","0.27499467,0.06961858,0.016099624,0.53726715,0.0059087016,3.5179585e-06,0.095468245,1.09610774e-07,0.0005889745,5.040091e-05","0.14708234,7.8059264e-07,0.80249715,0.022854257,0.018436056,6.377656e-07,0.00020763323,2.5964303e-10,0.008920921,2.2583804e-07","0.99541914,1.3339062e-05,0.00019432844,0.004369266,1.021103e-07,1.0071704e-07,1.6469248e-07,1.3417071e-08,2.3459359e-06,1.2060789e-06","0.009205933,5.519072e-06,0.1258575,0.793147,0.02135228,0.00010027627,0.0046465634,9.620573e-09,0.045683827,1.0610047e-06","0.8871644,1.2076237e-05,0.10502715,0.00012620492,0.0036765628,2.8642217e-08,0.003753457,4.5637742e-07,8.800496e-05,0.000151629","0.067839615,1.2631135e-05,0.08364326,0.22868332,0.5586438,0.00200718,0.053871807,9.827432e-08,0.0052665006,3.1742376e-05","0.15696417,3.5972607e-05,0.13939446,0.256638,0.0477422,0.00080743973,0.37233198,1.1640267e-05,0.02607391,2.934372e-07","0.16865243,5.29475e-05,0.7296415,0.055995237,6.509649e-05,1.9554745e-06,0.038691696,3.8526e-07,0.0068986,2.2833215e-07"
36,9,9,0,"0.0009342672,2.8473382e-06,0.00018821229,0.001092595,4.242973e-05,1.823475e-06,1.765304e-06,4.6083697e-09,0.9976767,5.9502843e-05","0.9883156,3.1252463e-07,0.00021634072,4.5931756e-05,5.8397122e-06,7.239602e-08,5.304962e-06,2.6753746e-10,0.0114104925,6.2343716e-08","0.010860775,8.8836174e-07,6.807007e-05,0.0003024507,7.5397955e-05,4.3041325e-07,2.0353146e-07,1.3571209e-07,0.9886906,9.655904e-07","0.18182822,0.0023582357,0.02498248,0.00893229,0.013460885,2.507656e-05,2.9918123e-05,4.7503656e-07,0.76836216,2.0306397e-05","0.08488517,0.0002131838,0.0028919098,0.34631673,0.003353772,0.00021008936,5.3257616e-05,5.471129e-06,0.5398241,0.022246238","0.8735614,0.0001095662,0.00022546496,0.00028466454,1.922227e-05,1.3747144e-05,2.7736933e-09,1.7065429e-07,0.12557007,0.00021568232","0.98078257,2.1585466e-07,5.860525e-07,1.0145572e-05,2.6153948e-06,1.2214836e-08,1.973154e-07,6.0611205e-10,0.019203361,2.6797173e-07","0.24554473,4.638986e-05,0.0008256208,0.074017614,0.0003915084,5.8835176e-06,5.5189812e-05,8.527378e-06,0.67903936,6.512836e-05","0.9568612,2.0520414e-05,0.001964298,0.00037453408,0.030382665,9.450758e-07,9.904863e-06,2.948658e-06,0.010374349,8.556753e-06","0.9649434,0.0010342881,0.005691467,0.01009972,0.0009917535,0.00060298207,3.741823e-08,0.0012203861,0.01523109,0.00018498953","0.43538278,1.7627359e-05,0.3687888,0.019003604,0.0077423337,9.3302544e-05,8.621639e-05,7.424464e-06,0.16886427,1.3685874e-05","0.9093367,6.79793e-05,0.0006231219,0.011492374,0.0016005209,0.00011437464,1.8151486e-05,2.577902e-06,0.07658269,0.00016157381","0.078249976,0.00022676533,0.033697963,0.16798964,0.000637641,0.000118157084,0.08903284,7.8574203e-07,0.6286831,0.0013630206","0.010860775,8.8836174e-07,6.807007e-05,0.0003024507,7.5397955e-05,4.3041325e-07,2.0353146e-07,1.3571209e-07,0.9886906,9.655904e-07","0.9883156,3.1252463e-07,0.00021634072,4.5931756e-05,5.8397122e-06,7.239602e-08,5.304962e-06,2.6753746e-10,0.0114104925,6.2343716e-08"
37,7,7,3,"6.145558e-06,6.4061084e-07,0.002233814,0.1194091,0.043175742,2.4211186e-05,0.08827385,1.6036408e-07,0.7468752,1.1350805e-06","0.00015320194,3.688135e-08,0.00027366288,0.57781404,0.0044923574,7.877752e-06,0.0059908186,9.404205e-10,0.41126418,3.8883913e-06","3.0410965e-05,8.2782286e-08,0.01071635,0.21482131,0.72082675,5.6155866e-05,0.011469331,4.74569e-07,0.042079046,1.3736135e-07","1.3012391e-07,3.3660267e-08,1.3846852e-05,8.88868e-06,0.0015391981,2.2611573e-09,0.99842924,4.768995e-07,4.9534424e-06,3.162684e-06","2.462702e-07,2.6880262e-09,0.26272717,8.507004e-05,0.72946167,3.3139859e-06,0.0075278594,0.0001048583,8.8926085e-05,8.9633363e-07","3.7978597e-07,7.5943496e-10,0.010145129,0.91529965,0.004640517,8.393951e-07,0.013916009,1.3208215e-05,0.055970304,1.3985289e-05","0.0031003891,3.5774647e-08,0.23706686,0.0012601087,0.3204344,0.0015010249,0.0006580593,0.00053436897,0.43544438,3.5735488e-07","2.2977014e-05,3.396058e-05,0.0046448363,0.010121609,0.2946125,0.00012215103,0.5741168,3.4189986e-06,0.11631436,7.386009e-06","2.1413472e-05,4.7867207e-08,6.7685214e-05,0.012167316,0.012241357,7.032586e-05,0.2647538,1.2117283e-07,0.7106757,2.213578e-06","1.843369e-05,4.0860537e-06,0.012918073,0.004426236,0.0033369171,1.5588827e-07,0.97876656,1.2342772e-06,0.0005280122,1.8442621e-07","1.3972931e-07,2.1030997e-09,0.04898675,0.91682506,0.021877294,0.00089317764,0.007764666,6.9117545e-10,0.0036530076,1.6964408e-09","3.144756e-07,1.1810928e-08,0.012428771,0.002253197,0.03102345,1.262789e-05,0.95414054,9.490733e-06,0.00013102089,5.2206894e-07","0.00012542674,1.2691471e-07,0.0005055358,0.0015723497,0.0035853996,6.111511e-05,0.035094038,1.987576e-06,0.95904624,7.809563e-06","3.0410965e-05,8.2782286e-08,0.01071635,0.21482131,0.72082675,5.6155866e-05,0.011469331,4.74569e-07,0.042079046,1.3736135e-07","0.00015320194,3.688135e-08,0.00027366288,0.57781404,0.0044923574,7.877752e-06,0.0059908186,9.404205e-10,0.41126418,3.8883913e-06"
38,2,2,0,"0.0028944544,4.635574e-07,0.02974265,0.0011185621,0.92984974,0.00081964186,0.01237604,5.5690343e-06,0.023192571,3.1306155e-07","0.42404112,2.5678596e-06,0.057488937,0.11724341,0.25648773,0.008177081,0.07280447,0.00011008705,0.063142136,0.00050239946","0.06912254,2.3388633e-07,0.015874928,0.0011994914,0.82457894,2.2206808e-05,0.07274123,2.3326475e-06,0.016453482,4.603941e-06","0.02342063,1.2696438e-06,0.30506077,0.0014308378,0.64152,7.827571e-05,0.019540673,0.008645287,0.00015914443,0.00014309776","4.1680683e-05,1.2284708e-07,0.00024546537,5.567352e-05,0.01763195,1.0561084e-05,0.9820034,4.7710813e-09,4.3035748e-06,6.7535007e-06","5.859931e-05,1.3265014e-07,0.00046116728,8.6106425e-05,0.013122019,1.11120684e-07,0.9861499,2.366977e-08,0.00012143785,4.5907873e-07","0.028534804,2.7245967e-06,0.5167782,0.098930724,0.15258719,0.01038438,0.16032772,0.0020432782,0.030262968,0.00014808151","0.020456934,1.6816387e-06,0.008123173,0.061277356,0.8726808,0.00039275837,0.036573462,7.3760384e-06,0.00048300618,3.4901766e-06","0.00015885358,8.611481e-10,0.006079474,1.7036164e-06,0.9936103,1.3317108e-07,0.0001410053,3.2200795e-10,8.417711e-06,1.3217033e-08","0.20290388,0.00020913249,0.2883316,0.090201385,0.3718216,0.0011467917,0.032246348,5.0339993e-05,0.013009377,7.9548896e-05","0.0007439834,3.3102523e-08,0.30041307,0.00033064728,0.6979949,0.00030999797,0.00013493677,2.7367817e-06,6.967697e-05,1.8469894e-08","0.0013852844,1.14967385e-07,4.512614e-05,5.4270295e-08,0.99165726,6.085528e-07,0.0068791336,3.113037e-05,1.1133625e-06,1.5484869e-07","0.024342889,4.3977532e-05,0.013806367,0.1102651,0.08127698,0.015491412,0.52339995,1.1020248e-05,0.22981825,0.0015440409","0.06912254,2.3388633e-07,0.015874928,0.0011994914,0.82457894,2.2206808e-05,0.07274123,2.3326475e-06,0.016453482,4.603941e-06","0.42404112,2.5678596e-06,0.057488937,0.11724341,0.25648773,0.008177081,0.07280447,0.00011008705,0.063142136,0.00050239946"
39,8,9,8,"0.000103618404,2.658302e-07,0.0007572882,3.2701486e-05,0.001982392,3.2179098e-06,9.9627605e-06,5.233157e-09,0.9971103,2.2464212e-07","0.086781494,6.903917e-05,0.21051846,0.00075740035,0.00091352256,0.0001229915,0.00076508836,1.9234372e-07,0.7000244,4.74179e-05","2.8080796e-05,9.894361e-09,1.5795855e-07,1.6597288e-09,2.0771378e-09,1.9453092e-11,1.2800878e-07,1.862282e-13,0.9999716,5.5563e-10","0.11731048,0.0021148208,0.29503584,0.014287112,0.008128296,0.00010108565,0.0074978196,3.0740833e-07,0.5550692,0.0004550171","0.0058754967,0.0004273738,0.0050452217,0.0006801316,0.004599651,1.3145503e-06,0.00016459907,1.206699e-07,0.9825765,0.00062962837","0.2620573,0.00082986266,0.023276526,0.0056008124,0.020634294,9.536123e-05,0.00058625126,6.762611e-06,0.68663144,0.00028140718","0.021875972,6.0523007e-06,0.14264421,0.0005152638,0.024779074,9.593402e-06,0.0012927006,2.1737837e-07,0.8088574,1.9685698e-05","0.0129810115,0.0003831832,0.010240563,0.014614033,0.008321367,2.374656e-05,0.0019267614,1.0786662e-05,0.9513701,0.00012838615","0.009734357,3.05958e-05,0.01631384,0.00067946746,0.0050272183,5.1494594e-06,6.727498e-05,6.444256e-08,0.96804315,9.892007e-05","0.95006174,3.8441423e-05,0.025967823,0.014881441,0.0014930235,2.0373529e-05,0.00016933805,7.2526236e-06,0.007335405,2.5234458e-05","0.07030239,5.127529e-05,0.45713747,0.0021887932,0.017177189,0.00010701792,0.0025351383,1.4841433e-07,0.45049778,2.816284e-06","0.063888334,0.00034030006,0.112097986,0.01692548,0.054924645,7.3448995e-05,0.09700254,2.7110325e-05,0.6522754,0.0024447744","0.0057206727,1.3035993e-05,0.0020836734,0.0058975257,0.026625669,1.7780694e-05,0.0012009171,1.18920205e-07,0.9582773,0.00016323525","2.8080796e-05,9.894361e-09,1.5795855e-07,1.6597288e-09,2.0771378e-09,1.9453092e-11,1.2800878e-07,1.862282e-13,0.9999716,5.5563e-10","0.086781494,6.903917e-05,0.21051846,0.00075740035,0.00091352256,0.0001229915,0.00076508836,1.9234372e-07,0.7000244,4.74179e-05"
40,6,6,2,"0.051171687,1.850339e-05,0.008704585,0.5087329,0.33062297,0.00035629448,0.055799015,4.4502845e-06,0.044567674,2.1909142e-05","0.11792238,5.4947846e-10,0.8818008,0.00014911177,5.3710606e-05,5.2167707e-08,7.314206e-05,4.880641e-07,2.4128775e-07,8.4856666e-08","0.33241826,3.9860413e-05,0.22362533,0.34749272,0.003076688,0.0054094605,0.08587677,3.885338e-06,0.0020504524,6.5358226e-06","0.0115313055,2.6688875e-07,0.98836726,3.242535e-05,5.7879784e-05,9.147342e-08,7.827323e-06,5.8289107e-10,2.2053778e-06,7.656864e-07","0.010797017,2.5351103e-05,0.7974147,0.02488421,0.0074666035,0.00011898349,0.1587511,8.351483e-06,0.00019237891,0.00034128717","0.10645367,0.00023456849,0.67305577,0.10196429,0.005401359,0.0012333266,0.030625429,0.00254705,0.07690112,0.0015834861","0.8302741,2.0753275e-08,0.16501543,1.6975646e-05,2.4828187e-06,7.4644446e-10,0.0033462567,3.749652e-10,0.0013446136,1.1040071e-07","0.07598388,9.2860544e-05,0.3405974,0.019734109,0.00037361748,0.00021891494,0.5622864,1.335107e-06,0.0006889611,2.2548484e-05","0.0034410171,4.6835214e-07,0.9402186,0.012398748,0.01055964,0.0005882211,0.032484844,1.2460029e-06,0.00030711872,8.6461206e-08","0.7892342,0.00016684504,0.14722712,0.0063260417,0.004573757,1.222943e-05,0.050574988,3.2055257e-06,0.0017679279,0.00011361536","0.17342915,7.246686e-06,0.40846884,0.0033202136,0.0013572294,0.0030703486,0.40685752,2.1033661e-06,0.0034871513,2.6427335e-07","0.2950039,4.5666757e-06,0.6973222,0.00041443793,0.0005809176,6.783567e-06,0.0063422914,3.6936563e-06,0.0003156211,5.668921e-06","5.6297427e-05,2.0290762e-09,0.006560242,2.274678e-05,0.00015063043,5.46317e-08,0.99320716,1.931377e-10,8.940069e-07,1.9144584e-06","0.33241826,3.9860413e-05,0.22362533,0.34749272,0.003076688,0.0054094605,0.08587677,3.885338e-06,0.0020504524,6.5358226e-06","0.11792238,5.4947846e-10,0.8818008,0.00014911177,5.3710606e-05,5.2167707e-08,7.314206e-05,4.880641e-07,2.4128775e-07,8.4856666e-08"
41,5,5,0,"0.0029077835,0.20846753,0.00016203611,0.007676794,0.00013891111,0.68931127,0.00012659344,0.0012288857,0.08998007,1.8927425e-07","0.96995574,3.741531e-05,0.012021457,0.01577049,0.0006527416,0.0014011841,3.5398778e-05,1.7292243e-05,0.000107649634,6.9312654e-07","0.8808758,1.5334033e-05,4.317959e-06,0.11861545,0.0002692489,0.00020247442,6.1798833e-06,4.6567243e-09,1.1135413e-05,4.6783686e-08","0.80683315,0.0036338335,0.14527142,0.028796766,1.880264e-05,0.0026064967,0.012242565,0.00047102544,7.779072e-05,4.8122318e-05","0.994441,0.001217307,5.162034e-05,0.00037935635,7.51319e-06,6.003612e-05,7.32256e-07,6.164709e-05,0.003587643,0.00019305317","0.94042796,0.0012980696,3.5283367e-05,0.0044017886,5.6036235e-08,6.377786e-05,1.4791253e-06,6.729224e-06,0.05296881,0.00079607713","0.98589224,0.009450616,0.0007171721,0.00018182267,1.7563103e-05,0.0008805839,0.000227328,3.1636415e-07,0.0025676552,6.479898e-05","0.5395822,0.43464467,0.01729646,0.0054028425,4.2482824e-07,0.00083683216,2.7431643e-05,0.00080514856,3.491031e-05,0.001368998","0.9995577,6.698381e-06,1.163001e-06,0.00036542583,4.0829345e-05,1.8403e-05,1.749841e-07,2.4791018e-07,9.2451855e-06,8.442156e-08","0.1811835,0.8186227,2.9203295e-06,1.2617575e-05,1.6631627e-07,7.997148e-07,4.362099e-09,3.9038416e-05,4.6485775e-06,0.00013360493","0.036224313,0.014812282,0.0002614169,0.034780875,3.7319198e-05,0.89372104,0.0073048705,5.9805407e-05,0.012772152,2.5934876e-05","0.9918155,0.00024280565,3.0135259e-06,0.0008842724,0.00029571535,1.78809e-05,0.00036141986,0.00011413134,0.006249154,1.6171622e-05","0.41166648,0.0049816705,0.00021265546,0.013982011,0.0026074185,0.3309653,0.0005777483,0.027658282,0.2015769,0.0057714917","0.8808758,1.5334033e-05,4.317959e-06,0.11861545,0.0002692489,0.00020247442,6.1798833e-06,4.6567243e-09,1.1135413e-05,4.6783686e-08","0.96995574,3.741531e-05,0.012021457,0.01577049,0.0006527416,0.0014011841,3.5398778e-05,1.7292243e-05,0.000107649634,6.9312654e-07"
42,6,6,6,"4.80085e-09,7.1647527e-10,2.4899504e-07,5.084568e-05,3.482009e-08,4.724529e-12,0.999948,1.01293286e-10,7.84259e-07,8.598807e-09","0.007968084,2.6324383e-07,0.00052442966,0.00027752208,7.414262e-05,1.9591063e-08,0.99109393,6.3686934e-07,4.666814e-05,1.437822e-05","0.0124276485,3.0948698e-07,0.020521026,0.0054610283,9.847814e-06,5.102663e-06,0.96082073,2.825404e-06,0.00059664174,0.00015482248","0.00020615963,1.7171703e-07,0.00031103712,0.011183377,0.0004337106,2.1907758e-07,0.98784876,1.5596696e-07,1.582772e-05,5.999947e-07","7.991322e-06,3.1706204e-08,0.0001445474,2.2577015e-05,4.325101e-05,1.9512065e-08,0.99976987,1.6593054e-09,4.1378345e-07,1.1310668e-05","0.012020444,6.276076e-07,0.010021088,0.0064501944,2.8868656e-06,4.6559574e-09,0.9646533,5.465156e-05,0.00010539639,0.006691478","5.279049e-06,5.996779e-10,0.00015700466,4.6248908e-05,2.2265806e-07,6.494796e-10,0.9997676,5.5770815e-09,2.3734468e-05,1.0994526e-08","4.4794923e-09,1.0476112e-09,8.458279e-06,0.00011674623,1.36786875e-08,4.0321352e-10,0.99987483,7.9741397e-10,2.1170493e-08,4.0605755e-10","0.0003059816,7.543678e-08,7.8766556e-05,2.5654856e-05,2.2621498e-06,1.087616e-08,0.99957305,8.0014914e-08,1.31288225e-05,9.5013587e-07","0.052612588,1.8158846e-05,0.25876066,0.1235169,0.00019786907,1.9759243e-06,0.56423783,0.00017693534,0.0003451046,0.00013187322","2.4120638e-05,4.009701e-09,0.05125763,0.13094984,0.0012589537,9.163726e-07,0.8165061,4.581581e-09,2.4746566e-06,2.9995478e-10","2.487315e-06,1.36555505e-08,5.7945367e-06,6.2414856e-06,2.9681226e-07,3.6797114e-09,0.9999844,1.0614168e-07,6.083778e-07,1.07240545e-07","2.6921299e-08,1.7631197e-11,4.571722e-06,3.4618904e-06,1.4981038e-07,2.673148e-11,0.9999918,1.2367563e-10,2.1208983e-08,3.3306058e-09","0.0124276485,3.0948698e-07,0.020521026,0.0054610283,9.847814e-06,5.102663e-06,0.96082073,2.825404e-06,0.00059664174,0.00015482248","0.007968084,2.6324383e-07,0.00052442966,0.00027752208,7.414262e-05,1.9591063e-08,0.99109393,6.3686934e-07,4.666814e-05,1.437822e-05"
43,3,3,0,"0.91748935,7.8448655e-05,0.0013173246,0.022783972,0.018178884,0.0005687936,7.2034645e-06,0.00011054185,0.039400775,6.4686414e-05","0.9717309,5.545103e-09,0.028133374,7.462582e-08,0.00013445497,3.9124517e-09,8.015093e-07,3.9551082e-08,3.1684758e-07,1.1736493e-09","0.9964772,8.459753e-06,0.0032774026,1.9000603e-05,0.00013763073,6.174293e-05,7.2152757e-06,4.7740205e-06,6.523191e-06,1.5187796e-08","0.9966785,1.0563456e-06,0.0032772426,5.2033643e-06,1.3165423e-05,1.2744724e-07,4.103384e-06,7.6266566e-08,1.6141785e-05,4.308511e-06","0.99950457,7.9556185e-06,0.00044249636,1.9641273e-06,7.890162e-08,1.0369213e-06,3.4379777e-06,1.5328752e-06,5.023442e-07,3.6392248e-05","0.9595869,0.01589937,3.2345358e-07,5.330603e-06,7.526468e-09,1.2722162e-06,2.6465696e-06,1.6957825e-08,6.187132e-07,0.024503548","0.99974126,3.522149e-07,0.0002574333,5.2979505e-09,7.8230494e-07,6.4601093e-09,1.9272488e-09,1.3753619e-07,1.5237449e-09,3.5657404e-09","0.9999968,1.3119265e-07,1.2661882e-06,1.0243036e-06,6.8232026e-07,2.1680628e-09,1.0732362e-09,1.0538203e-08,1.4550141e-08,1.1351471e-09","0.9935463,3.2409414e-08,0.0052965893,3.2653172e-06,0.00013552763,0.0009879603,3.3999663e-07,3.0022546e-05,2.323063e-08,5.198689e-10","0.9998441,5.618874e-05,5.1135066e-05,4.59639e-05,5.4137746e-07,1.452774e-07,2.825708e-09,6.842487e-08,1.8390118e-06,5.0128733e-08","0.99995375,4.0552187e-08,4.2706065e-06,3.1665795e-08,1.6009475e-08,1.5179144e-05,3.0929175e-09,2.674077e-05,5.5625897e-08,2.0915396e-09","0.9999293,4.3707422e-07,2.8960771e-06,1.9244705e-07,5.4719432e-05,3.4301212e-07,2.517102e-07,9.63627e-06,4.211981e-07,1.8253418e-06","0.9979735,6.14775e-05,0.00013376742,7.2654046e-05,7.2529016e-05,0.0014529175,4.1529947e-06,5.2804393e-05,0.00016930376,6.8972877e-06","0.9964772,8.459753e-06,0.0032774026,1.9000603e-05,0.00013763073,6.174293e-05,7.2152757e-06,4.7740205e-06,6.523191e-06,1.5187796e-08","0.9717309,5.545103e-09,0.028133374,7.462582e-08,0.00013445497,3.9124517e-09,8.015093e-07,3.9551082e-08,3.1684758e-07,1.1736493e-09"
44,8,8,0,"0.4471529,1.3150262e-07,0.5519024,1.4136718e-06,0.00053055864,2.1322156e-05,2.1145805e-08,2.2200975e-08,0.00038928902,1.9389092e-06","0.63643384,6.584387e-12,0.3635626,2.572494e-07,2.9720763e-06,4.7951825e-09,8.923127e-09,4.217817e-09,2.2530432e-07,1.9615973e-10","0.99789834,1.1158712e-09,0.0021016072,2.866758e-09,1.229552e-11,5.7747352e-11,5.1586093e-11,7.796298e-13,8.083537e-09,1.6627399e-11","0.22791746,4.0952172e-10,0.7720819,8.961179e-08,1.2454417e-08,2.8316967e-09,1.6516881e-10,1.6869468e-09,5.0824247e-07,3.9057235e-10","0.99505156,5.6126597e-09,0.004931625,7.015976e-06,7.1099214e-07,2.9244344e-08,3.983881e-10,8.975478e-08,2.914574e-07,8.772563e-06","0.9999838,8.0532214e-07,3.4967159e-06,6.321091e-08,9.3015394e-11,2.7123406e-10,2.4106014e-11,1.03234546e-10,1.4339385e-06,1.0479093e-05","0.99881136,1.370023e-08,0.0011873428,2.1190333e-08,2.8972536e-08,2.8305154e-09,9.4166945e-11,3.194888e-10,1.3407304e-06,1.6954287e-08","0.99996316,2.2572013e-09,3.634525e-05,5.1269115e-08,3.3400687e-07,7.973669e-11,3.1461582e-12,2.7871688e-10,8.468033e-08,2.61058e-09","0.998408,6.216305e-09,0.0015903927,1.2318766e-07,5.6638765e-07,7.9329084e-07,8.7115193e-10,1.8087305e-09,1.5724208e-07,3.4553688e-10","0.99824095,1.8709358e-10,0.0017590416,4.8644677e-10,7.173941e-11,4.2460438e-11,2.7879873e-15,1.7250093e-08,4.170583e-09,3.0620756e-11","0.9999474,1.3698499e-09,4.4140514e-05,2.3587403e-09,2.695467e-09,1.268953e-08,1.4167923e-11,2.331619e-10,8.5028505e-06,8.4208404e-11","0.9999684,2.0734459e-09,2.9818695e-05,3.3828471e-09,2.062764e-09,1.4422039e-10,3.1364158e-11,1.5358249e-09,1.739504e-06,1.2312446e-08","0.99705255,3.7144448e-09,0.0029290793,1.1545825e-07,4.5715257e-07,2.060506e-06,7.506792e-09,3.8424208e-11,1.5529542e-05,2.2778309e-08","0.99789834,1.1158712e-09,0.0021016072,2.866758e-09,1.229552e-11,5.7747352e-11,5.1586093e-11,7.796298e-13,8.083537e-09,1.6627399e-11","0.63643384,6.584387e-12,0.3635626,2.572494e-07,2.9720763e-06,4.7951825e-09,8.923127e-09,4.217817e-09,2.2530432e-07,1.9615973e-10"
45,7,7,0,"2.2486047e-07,9.0617315e-05,1.9285866e-09,4.680547e-08,6.4096626e-09,6.4816e-11,3.1362288e-07,4.736314e-09,0.9999087,2.5225386e-09","0.9531464,1.6144808e-08,0.004038784,2.68828e-07,1.2045457e-05,2.2407054e-09,0.00057081244,3.1809333e-07,0.042231433,1.1809033e-10","0.74367785,5.0246645e-06,0.011787813,4.865121e-07,1.27254e-05,3.7755832e-08,1.1709064e-05,2.9933335e-06,0.24450117,1.8379302e-07","0.029226102,3.6365338e-05,0.0016864733,4.573802e-07,0.0002549406,7.495289e-09,0.0003123663,3.3049612e-06,0.96848005,1.0737755e-08","0.0033214025,8.272775e-05,2.8636248e-07,1.9250722e-08,3.7175955e-06,4.6813216e-11,1.1204389e-05,2.008096e-07,0.9965796,7.9724526e-07","0.0001810458,2.741983e-05,5.5741282e-05,1.1247571e-07,1.3076322e-09,6.844535e-11,1.6589576e-07,2.77388e-06,0.9997328,4.6539658e-11","0.8687461,7.87921e-06,0.0002757138,0.00013097811,6.89781e-05,1.7908857e-09,3.2897643e-07,1.0336728e-07,0.13077,1.0862877e-08","0.0052658506,6.8540267e-06,9.438444e-06,8.723875e-06,8.348229e-06,2.4601756e-09,1.0994235e-06,3.463026e-08,0.9946996,3.4897205e-08","0.044354945,2.7572564e-06,0.000103169994,6.0253833e-06,0.0003712312,2.3118238e-07,0.0009065873,2.1509659e-07,0.9542548,2.675732e-08","0.0004062924,5.1672145e-05,0.00010903227,1.2598887e-09,2.7436272e-07,1.7872898e-11,2.1844116e-06,3.8030765e-07,0.99943024,4.732224e-09","0.00032149078,2.6876191e-06,8.942239e-06,6.3437454e-07,2.6347987e-08,1.9681707e-08,7.760081e-06,1.1125982e-09,0.99965847,2.2092278e-10","0.9730249,5.380589e-05,0.00011824349,2.0091347e-06,3.8376234e-06,1.5585737e-08,9.135314e-06,3.568661e-05,0.026752278,1.5524924e-07","0.016581655,2.1883402e-06,0.0007474964,2.0890677e-07,4.3604778e-05,1.2397352e-07,0.00011374753,2.572601e-05,0.98248404,1.3076999e-06","0.74367785,5.0246645e-06,0.011787813,4.865121e-07,1.27254e-05,3.7755832e-08,1.1709064e-05,2.9933335e-06,0.24450117,1.8379302e-07","0.9531464,1.6144808e-08,0.004038784,2.68828e-07,1.2045457e-05,2.2407054e-09,0.00057081244,3.1809333e-07,0.042231433,1.1809033e-10"
46,6,6,2,"0.018931754,1.4442419e-07,0.82811487,0.0074903923,0.0069746366,8.125252e-05,0.13835566,2.2376758e-08,5.1191542e-05,1.00417175e-07","0.092578955,3.3317693e-08,0.7724521,0.005380246,0.001555711,3.5275573e-08,0.12786403,2.1687018e-08,0.00016869168,1.7515958e-07","0.009912149,2.2145609e-07,0.7365143,0.048208293,0.17679223,4.576554e-05,0.028487034,2.4694896e-07,3.9734536e-05,5.1964573e-08","0.049422015,4.3707396e-07,0.7750009,0.11260746,0.0017455596,8.550897e-06,0.06113243,1.2553718e-07,8.1708204e-05,9.229774e-07","0.94893044,4.2736654e-05,0.0032814273,0.005964678,0.027450833,0.0012329692,0.01274059,1.2596594e-06,2.105078e-05,0.00033402795","0.15717864,0.00016992158,0.47934464,0.1644384,0.00090771716,6.9806406e-06,0.1965824,2.0879352e-07,0.0005611995,0.0008098249","0.004925075,1.2402275e-05,0.01656218,0.38699815,0.0007289883,1.1041063e-05,0.58987665,1.4966722e-07,0.0008638604,2.1516078e-05","0.09445757,0.00012836016,0.6351333,0.024730176,0.0053256177,2.9779598e-05,0.23728755,1.9088298e-05,0.0027749327,0.00011359799","0.05239836,3.1389607e-08,0.9400814,0.00032114142,0.0002673077,9.2114703e-07,0.0069293226,4.301535e-09,1.4992886e-06,2.2306804e-08","0.20143764,4.527304e-05,0.0838546,0.0072413487,0.70494807,0.0009169706,0.0011179114,4.6403802e-05,0.00038728717,4.474194e-06","0.9236903,5.2121896e-07,0.0074192146,0.06501749,0.0007601348,7.972753e-05,0.0006623062,1.4125747e-07,0.0023685945,1.550992e-06","0.005398717,2.1373208e-07,0.00037676518,0.0017372352,0.7782772,0.00019061146,0.21376106,4.1033697e-08,0.00023097137,2.7199807e-05","0.05851517,1.3921475e-05,0.36750135,0.10655884,0.40487257,8.2775194e-05,0.058093887,1.4059763e-06,0.0043430063,1.7013961e-05","0.009912149,2.2145609e-07,0.7365143,0.048208293,0.17679223,4.576554e-05,0.028487034,2.4694896e-07,3.9734536e-05,5.1964573e-08","0.092578955,3.3317693e-08,0.7724521,0.005380246,0.001555711,3.5275573e-08,0.12786403,2.1687018e-08,0.00016869168,1.7515958e-07"
47,6,2,2,"0.8707428,0.024320656,0.101906724,0.0003367613,5.2611804e-06,3.9278675e-05,0.00019335614,1.4509055e-09,0.0013443925,0.0011107438","8.605408e-06,5.713413e-13,0.99998343,9.356487e-10,6.8058803e-06,4.892206e-11,7.200185e-07,4.134865e-12,4.991533e-07,6.071457e-12","0.48240525,1.816098e-05,0.48885846,1.3209459e-05,0.0087928455,3.9282545e-06,0.015209862,1.6760172e-09,0.0046698363,2.8372637e-05","0.03786774,1.6635087e-05,0.9550055,0.00016296815,0.000110867855,1.3305918e-06,4.0804174e-05,8.5824223e-07,0.004894837,0.0018985535","0.5593745,6.73342e-05,0.41990563,1.3152409e-05,2.3810464e-05,2.4490532e-06,6.3376746e-08,1.1398473e-07,8.766472e-05,0.020525195","0.94744265,0.021547733,0.0066723404,1.4051211e-06,0.00014557735,1.4254585e-06,0.00014989196,3.234345e-08,0.00012467777,0.023914231","0.049781103,2.0418249e-05,0.950176,4.517602e-08,5.985284e-08,2.3842308e-08,1.2704086e-05,2.9609332e-10,9.602158e-06,9.389267e-09","0.12769006,0.00023698194,0.8647101,5.3009926e-06,2.432405e-06,4.468935e-08,1.5618077e-07,4.6878633e-08,0.007325497,2.9398203e-05","0.98956794,0.00032855428,0.0030337991,0.00017455062,0.0030132146,0.0027294678,9.714218e-06,1.4164903e-08,0.0011286071,1.4201066e-05","0.059514,0.0028794382,0.9360376,5.339098e-06,1.47315195e-05,1.8515399e-06,4.350003e-07,6.8843915e-06,0.0014502798,8.947112e-05","0.6478347,9.0155254e-08,0.35215613,4.3084484e-07,3.2604044e-07,4.8572215e-06,2.9522552e-08,2.433346e-08,3.3185536e-06,1.4169865e-07","0.8387086,0.0071344427,0.15272251,2.5766399e-06,7.698759e-08,1.2017306e-05,1.8844702e-06,5.2195923e-05,3.487246e-05,0.001330833","0.89916396,0.00015054198,0.0046113273,0.00020871265,1.8620263e-05,0.00016547779,0.00031284126,1.660148e-07,0.09432449,0.0010439162","0.48240525,1.816098e-05,0.48885846,1.3209459e-05,0.0087928455,3.9282545e-06,0.015209862,1.6760172e-09,0.0046698363,2.8372637e-05","8.605408e-06,5.713413e-13,0.99998343,9.356487e-10,6.8058803e-06,4.892206e-11,7.200185e-07,4.134865e-12,4.991533e-07,6.071457e-12"
48,5,5,0,"0.018272078,0.013550028,0.0020766992,0.87288296,0.0006594118,0.010461402,1.11476844e-07,0.08178745,0.00030918655,6.710814e-07","0.99249506,5.182404e-06,0.00015783042,0.0051189484,3.5291685e-06,2.1226973e-05,1.2696982e-05,0.0016084139,0.00057710777,6.7168715e-10","0.76761276,2.4989968e-05,0.073489174,0.13267232,0.00028252698,0.0014675071,8.403845e-07,0.023679305,0.0007700242,4.842491e-07","0.7224418,0.00071563415,0.07056522,0.15831849,7.822691e-07,0.00015517938,5.386249e-05,0.047544155,0.00013893911,6.6040106e-05","0.9824051,5.4270035e-06,0.01267249,1.0005585e-05,8.2917895e-06,2.3022833e-06,2.5295932e-08,0.004881028,1.4029602e-05,1.2391091e-06","0.06150875,0.09017597,0.00045599852,0.010543946,1.8828145e-07,7.2294183e-06,2.6588352e-09,0.83728355,6.5693152e-06,1.7790584e-05","0.92779976,0.000114668095,1.3784331e-05,0.07182156,6.7276655e-06,7.1370625e-05,1.6312633e-07,9.361668e-05,7.462862e-05,3.6675979e-06","0.52732396,0.0006139445,7.950804e-05,0.0051094587,1.5329639e-06,6.9219136e-06,4.5226098e-10,0.46684608,1.8633162e-05,5.7212e-08","0.07885011,0.0002930937,0.1292213,0.12391533,0.00671973,0.5568207,0.00013899007,0.10401681,2.2366854e-05,1.5792623e-06","0.99851435,5.18732e-06,9.088813e-06,0.00029158205,6.2489384e-08,1.3843728e-05,7.046072e-14,0.001165905,1.5485684e-08,4.917238e-09","0.077152975,2.1635025e-05,0.001062584,0.105395615,0.00015237821,0.03213033,7.955783e-09,0.7819709,0.002113518,3.2963857e-08","0.9985481,1.7427154e-05,6.2785043e-06,0.00029696728,7.807404e-09,3.827455e-05,1.1637608e-09,0.0010881689,4.1216094e-06,5.67376e-07","0.1697988,1.1002179e-05,5.7355457e-05,0.0042221346,0.0003527421,0.15765962,1.1260677e-06,0.6674296,0.00046366782,3.933385e-06","0.76761276,2.4989968e-05,0.073489174,0.13267232,0.00028252698,0.0014675071,8.403845e-07,0.023679305,0.0007700242,4.842491e-07","0.99249506,5.182404e-06,0.00015783042,0.0051189484,3.5291685e-06,2.1226973e-05,1.2696982e-05,0.0016084139,0.00057710777,6.7168715e-10"
49,2,2,2,"0.017606027,5.5041974e-06,0.9631675,0.00016936773,9.638386e-06,0.019040339,1.1052618e-06,1.4551314e-08,3.585879e-07,7.609931e-08","0.0007573445,1.0829795e-09,0.99851435,0.0007281235,8.482263e-10,1.223016e-07,6.3776313e-09,6.4118315e-09,8.8700665e-09,1.4843774e-08","0.82968086,0.000120573095,0.0056934585,0.16324544,1.5718193e-05,0.0011477188,8.7440574e-05,3.943353e-09,4.686326e-06,4.087763e-06","0.13562997,3.6457889e-06,0.8600449,0.0041743903,9.332119e-07,0.00011531424,2.3423108e-05,1.6868481e-06,5.3380927e-07,5.290546e-06","0.061025333,5.7065597e-07,0.93705887,0.001453591,2.9388795e-08,0.0004497882,2.067831e-08,1.3630184e-06,5.2873927e-09,1.0395542e-05","0.46954057,6.165535e-07,0.53007144,0.00031860385,1.2128415e-07,6.8154426e-05,1.606904e-07,2.8055188e-08,2.8702097e-08,2.6716188e-07","0.24834105,4.979572e-06,0.7091998,0.04229898,1.7168968e-07,8.6630345e-05,3.977688e-05,2.1128221e-07,7.16934e-06,2.1325455e-05","0.3159462,5.6428496e-05,0.5611296,0.119353555,9.812057e-05,0.0023888934,7.902528e-06,0.00027651113,1.3615852e-05,0.0007291461","0.73685676,1.9435159e-07,0.21418431,0.000590128,1.9297197e-05,0.04822097,7.312412e-08,0.00012817618,4.036588e-08,6.423794e-08","0.8606905,0.00058373704,0.13483366,0.0028253873,2.503849e-07,1.4196754e-05,2.1814031e-08,0.0006044096,4.1675514e-05,0.00040618988","0.002112382,1.0731044e-06,0.65293366,0.0010341541,2.6645846e-08,0.3439175,5.207291e-08,5.5712743e-08,9.58647e-07,1.204169e-07","0.9626108,3.058721e-06,0.034124188,0.00089398265,3.1292814e-07,4.7814377e-05,6.309057e-08,0.000545392,3.177453e-06,0.0017710752","0.32256398,5.849294e-06,0.576909,0.0602942,9.6565156e-05,0.03923397,7.655845e-05,9.448804e-05,0.00067502796,5.0344333e-05","0.82968086,0.000120573095,0.0056934585,0.16324544,1.5718193e-05,0.0011477188,8.7440574e-05,3.943353e-09,4.686326e-06,4.087763e-06","0.0007573445,1.0829795e-09,0.99851435,0.0007281235,8.482263e-10,1.223016e-07,6.3776313e-09,6.4118315e-09,8.8700665e-09,1.4843774e-08"
50,8,8,0,"0.8987527,1.7087228e-05,1.0429918e-06,1.0546444e-06,8.295971e-05,3.7808193e-10,1.3050963e-07,2.1904805e-09,0.10114515,8.944429e-09","0.9974955,2.3526398e-11,0.0025041625,9.628113e-11,3.8960425e-07,1.721994e-14,8.102219e-09,1.994703e-11,2.4432286e-08,2.521971e-13","0.99295443,0.0013560555,0.0010542229,1.0211273e-06,6.2512123e-07,7.6721024e-10,1.5168457e-05,1.5080872e-09,0.0046185143,9.9822755e-09","0.96755767,0.00014832591,0.029344656,2.2903393e-09,2.6148467e-07,7.606092e-11,7.204478e-07,2.7252718e-09,0.0029483214,2.1162418e-10","0.99991524,1.6514908e-06,5.1768166e-05,9.039684e-09,3.702047e-09,9.065397e-12,4.8977006e-10,3.2086275e-11,3.1406824e-05,1.7634531e-10","0.99995077,4.7418604e-07,4.0810627e-07,3.5953238e-09,1.15155085e-08,9.205972e-12,4.6141344e-10,1.2653193e-09,4.8391772e-05,8.56315e-09","0.99997413,1.1252319e-08,1.4250166e-05,1.289929e-09,1.9689498e-08,2.2656193e-13,6.389946e-11,2.992161e-11,1.1540202e-05,1.7340799e-11","0.9999578,1.6784271e-06,2.8982894e-08,8.660058e-08,7.9577305e-08,2.0620848e-13,3.4026644e-09,1.1952909e-09,4.0298084e-05,1.3978977e-09","0.99975055,6.5276924e-07,0.0001516497,2.1356898e-07,3.7447244e-06,2.2491937e-08,7.191835e-08,1.9085347e-08,9.306532e-05,9.5677e-11","0.9999993,4.347625e-09,5.5226405e-07,3.3123754e-11,1.1757186e-08,7.269643e-14,2.9522682e-12,2.5057807e-13,1.2982575e-07,7.708855e-14","0.9996561,9.365668e-07,4.027822e-06,1.3226931e-08,4.241133e-09,1.1888126e-09,8.888096e-11,1.6664553e-09,0.0003388732,2.6695762e-11","0.9999678,4.3411064e-06,5.3636495e-06,2.1251518e-08,6.420516e-09,1.3093567e-10,2.237177e-10,2.1018852e-05,1.4834962e-06,4.917391e-10","0.9999703,1.077098e-05,3.5020815e-08,1.7833807e-08,4.2418432e-07,1.1700599e-09,7.1136654e-08,3.9059285e-09,1.8237488e-05,2.5222334e-08","0.99295443,0.0013560555,0.0010542229,1.0211273e-06,6.2512123e-07,7.6721024e-10,1.5168457e-05,1.5080872e-09,0.0046185143,9.9822755e-09","0.9974955,2.3526398e-11,0.0025041625,9.628113e-11,3.8960425e-07,1.721994e-14,8.102219e-09,1.994703e-11,2.4432286e-08,2.521971e-13"
51,9,9,0,"0.012835343,3.0016963e-06,0.9818855,0.0006465875,0.0021620987,0.00017342724,9.050172e-06,8.941468e-08,0.002280166,4.7545877e-06","0.9833382,5.4197984e-09,0.01665977,4.53399e-07,3.3326688e-07,8.7357976e-10,1.2654404e-07,1.8138525e-11,1.1746891e-06,5.1665346e-11","0.9931698,5.6215053e-05,0.0016610975,1.893185e-05,0.00014108466,8.480423e-06,0.00014617582,1.1642725e-09,0.0047980864,1.2704025e-07","0.002986412,1.9049545e-06,0.9969933,9.710242e-06,4.338512e-06,3.4352692e-07,5.962676e-07,2.1579363e-07,1.4297184e-06,1.7171155e-06","0.9969997,0.000163285,0.00033511608,7.3456526e-05,4.067684e-05,1.9305396e-08,1.8266885e-06,2.351223e-08,0.00071246875,0.0016734013","0.99048257,0.00239303,7.990479e-05,2.0607755e-05,2.813649e-06,1.6714024e-07,1.7190088e-05,1.0330403e-06,1.9576619e-05,0.006983089","0.99978584,3.869382e-05,5.8811038e-05,1.6376838e-05,1.494037e-06,4.681729e-07,1.3977468e-05,3.05902e-08,8.419995e-05,7.5435004e-08","0.99750876,0.0022641472,1.1481084e-05,0.00015958806,5.387381e-08,3.1515253e-08,1.6398188e-07,9.569595e-08,4.7574656e-05,8.096979e-06","0.9988381,3.148323e-07,0.0006707212,7.5895787e-06,0.00046202872,1.0442609e-07,1.7960488e-08,1.2067028e-08,2.1168997e-05,2.894082e-09","0.99996185,3.0160498e-05,3.3774322e-07,2.6035268e-08,1.2150796e-10,2.1422929e-12,6.195821e-12,7.145963e-10,7.645509e-06,2.3779407e-09","0.99623567,8.03116e-05,0.0020126938,0.00090484635,6.808985e-07,5.1254967e-05,1.8484953e-07,8.3474525e-09,0.0007142645,9.215557e-08","0.997962,5.26075e-07,0.00033105572,2.2310423e-06,0.0016945197,1.5757391e-07,2.3758915e-07,4.9688697e-07,7.315474e-06,1.4117838e-06","0.9824477,0.00014641986,4.7560374e-05,0.0007421921,0.00040649073,2.6904804e-06,4.9885835e-05,7.799122e-07,0.014714905,0.0014413231","0.9931698,5.6215053e-05,0.0016610975,1.893185e-05,0.00014108466,8.480423e-06,0.00014617582,1.1642725e-09,0.0047980864,1.2704025e-07","0.9833382,5.4197984e-09,0.01665977,4.53399e-07,3.3326688e-07,8.7357976e-10,1.2654404e-07,1.8138525e-11,1.1746891e-06,5.1665346e-11"
52,6,6,0,"0.99999166,2.9432878e-09,1.5028711e-06,1.2784744e-06,5.2917208e-06,2.7244976e-08,1.0225034e-08,1.4067262e-09,2.7906145e-07,2.3109745e-10","0.99955326,1.6591475e-10,0.0004433877,2.7746783e-06,1.3542932e-07,1.764437e-09,4.4705124e-07,4.568645e-10,4.3205364e-09,6.369e-10","0.99973553,1.4279273e-09,0.00026388344,4.619761e-07,5.219456e-09,1.8473149e-09,9.218416e-08,2.9170274e-11,7.987569e-09,8.2601544e-11","0.24559861,2.4267524e-06,0.7543505,4.1522224e-05,1.1566743e-06,2.4266703e-07,4.8286224e-06,8.147644e-08,4.6091893e-07,1.5102135e-07","0.9974274,7.493706e-08,0.0004420809,0.0021089416,2.0315105e-05,1.5739571e-08,2.58659e-07,2.44389e-09,6.9703927e-09,9.488471e-07","0.9999968,1.1884685e-07,1.8791951e-06,8.4040515e-08,1.5504801e-08,1.696287e-10,9.656659e-07,2.455003e-10,8.440654e-10,1.4013814e-07","0.99998856,3.5194084e-08,2.765853e-06,7.832372e-06,9.1141935e-08,2.9626088e-09,6.6580054e-07,7.688528e-09,9.31626e-09,4.531698e-08","0.99999654,6.695374e-08,7.410528e-07,2.483382e-06,6.7620687e-09,2.253392e-09,4.761543e-08,2.7815238e-08,8.301083e-09,1.0310938e-09","0.99998915,3.6513522e-12,1.0413756e-05,2.6530255e-08,5.243939e-07,2.3621074e-09,8.218839e-11,1.1567401e-11,4.2811858e-11,2.047926e-12","1.0,1.6223675e-08,1.9592445e-09,8.522819e-09,3.8962144e-13,4.753918e-12,9.0751135e-15,5.8110146e-13,2.0374803e-11,1.44531635e-11","0.99995756,2.831008e-09,4.2344982e-05,5.475702e-08,2.3622488e-09,2.6204443e-08,2.850922e-09,8.111682e-11,9.2138315e-09,1.5724844e-12","0.99999404,8.375988e-09,4.8393986e-06,2.5644397e-07,8.4212263e-07,1.7875745e-08,5.5260752e-08,6.669353e-09,1.5816505e-08,5.8462e-09","0.9999931,6.8079e-08,4.6458485e-06,1.3448819e-06,4.6330328e-07,1.6889345e-08,1.7913759e-07,2.1824005e-10,1.8069176e-07,4.308897e-09","0.99973553,1.4279273e-09,0.00026388344,4.619761e-07,5.219456e-09,1.8473149e-09,9.218416e-08,2.9170274e-11,7.987569e-09,8.2601544e-11","0.99955326,1.6591475e-10,0.0004433877,2.7746783e-06,1.3542932e-07,1.764437e-09,4.4705124e-07,4.568645e-10,4.3205364e-09,6.369e-10"
53,0,0,0,"0.393212,0.00015644627,0.00017867885,0.0023378253,8.8700284e-07,0.0007636641,1.1144999e-07,2.318433e-09,0.60334694,3.4946004e-06","0.9361459,3.517651e-09,0.063305974,0.00053249765,9.872649e-09,4.089663e-09,8.465311e-09,4.388204e-09,1.5497051e-05,3.0348307e-08","0.9965622,1.4458156e-07,0.00342035,6.4073056e-06,3.0462385e-08,1.3439179e-10,1.0358365e-10,9.1052094e-10,1.0826903e-05,1.2571398e-07","0.95241547,1.7733897e-06,0.046500318,0.0006188089,3.1400898e-06,1.6708707e-05,1.0772577e-06,7.4451344e-07,0.00043865704,3.2428613e-06","0.9911233,9.204671e-09,0.008848688,1.12409895e-08,5.7098406e-09,3.3518358e-10,6.7490328e-12,2.7162586e-10,2.7386688e-05,5.147212e-07","0.97351754,8.515339e-06,9.3786895e-08,2.2748796e-07,3.3115826e-12,1.8891447e-08,5.4948225e-12,1.5890428e-11,0.026473083,5.580452e-07","0.9971493,2.1959101e-08,0.0027184826,1.8466824e-07,2.8477631e-08,1.7217626e-08,1.2018047e-09,3.285329e-08,0.00013212221,8.1246854e-10","0.9995907,1.4524212e-05,0.00033171588,9.5717705e-06,6.142294e-10,2.692217e-07,9.718989e-10,6.5626677e-09,5.279099e-05,4.403434e-07","0.9988217,3.3970682e-09,0.0011495844,9.227243e-07,1.0138193e-08,2.7806032e-05,5.5477084e-10,1.0986904e-09,2.0032106e-08,2.4708515e-09","0.9983084,5.5829164e-09,0.0016555865,2.453799e-05,4.6690984e-09,5.7953553e-06,2.3123291e-12,5.5044793e-06,6.928905e-08,3.7028507e-09","0.9999223,1.6732931e-08,7.6196186e-05,9.710349e-07,4.4796723e-12,1.3844359e-08,4.1337037e-13,6.094191e-10,5.6672485e-07,3.8836684e-10","0.9998952,1.3073821e-07,2.771838e-07,7.5203155e-07,7.703857e-12,4.602228e-08,1.0889006e-12,8.5182904e-08,0.0001032394,2.7879727e-07","0.99429506,3.464605e-05,0.004904859,0.00033470104,6.6078196e-06,5.6043245e-05,1.8399098e-05,5.8190284e-07,0.00011975223,0.0002293786","0.9965622,1.4458156e-07,0.00342035,6.4073056e-06,3.0462385e-08,1.3439179e-10,1.0358365e-10,9.1052094e-10,1.0826903e-05,1.2571398e-07","0.9361459,3.517651e-09,0.063305974,0.00053249765,9.872649e-09,4.089663e-09,8.465311e-09,4.388204e-09,1.5497051e-05,3.0348307e-08"
54,0,0,0,"0.52271664,1.4496301e-06,0.15490146,0.020248517,0.0077227093,0.00133593,0.009044731,3.2319637e-08,0.284028,5.3053765e-07","0.64492947,4.9675706e-05,0.10025457,0.080719985,7.461802e-05,0.0006593963,0.00268397,5.822915e-06,0.17001097,0.0006114912","0.9591811,1.3212632e-06,0.0014543172,0.016259942,2.2016877e-05,0.0002959155,0.019232392,6.121966e-09,0.0035513416,1.5646488e-06","0.4350897,0.00010037739,0.20422673,0.16673039,0.010508769,0.0040057385,0.008624262,8.4988505e-07,0.17066453,4.857962e-05","0.7562338,8.965078e-05,0.15565495,0.045024596,0.009453192,0.0004625333,0.02421872,2.0789892e-06,0.008678362,0.00018206827","0.95624167,5.596794e-05,0.0009885846,0.03605896,6.115237e-05,0.00010471466,0.002219987,3.6003268e-08,0.0042478717,2.1133916e-05","0.9346542,0.00014817888,0.03108526,0.01876247,0.0017660402,0.00047043033,0.0024007247,7.013219e-07,0.010628978,8.310148e-05","0.50150096,0.00018605903,0.08224356,0.19519949,0.0040905634,0.00015360246,0.0045991573,6.952495e-06,0.21181679,0.0002028013","0.7086129,4.698316e-06,0.061946996,0.090369605,0.0013352449,0.0010345064,0.098219186,1.62259e-07,0.038472872,3.8247413e-06","0.78559595,0.00029165027,0.009073861,0.12904288,0.00045806036,0.0007749265,0.0031400558,4.7413175e-07,0.07153072,9.144482e-05","0.8927566,7.2389344e-06,0.041533124,0.005173767,0.0009931888,0.0048496984,0.00037233077,1.15624506e-08,0.05431259,1.5548848e-06","0.8674156,3.0923563e-06,0.020340221,0.0038881116,0.0019632508,0.00010939027,0.048777636,1.7247103e-07,0.057468593,3.39922e-05","0.45173535,1.8506393e-05,0.11980318,0.26603281,0.035135634,0.008982815,0.03266326,1.1112395e-06,0.08561174,1.5550333e-05","0.9591811,1.3212632e-06,0.0014543172,0.016259942,2.2016877e-05,0.0002959155,0.019232392,6.121966e-09,0.0035513416,1.5646488e-06","0.64492947,4.9675706e-05,0.10025457,0.080719985,7.461802e-05,0.0006593963,0.00268397,5.822915e-06,0.17001097,0.0006114912"
55,5,5,6,"0.0040806434,0.015043785,0.0002916461,2.0304191e-05,0.00024426577,2.286245e-07,0.07091235,2.581778e-09,0.9093791,2.7694054e-05","0.06144573,8.858011e-07,0.068164654,0.00046517554,6.308177e-05,1.8285206e-09,0.82314724,2.2847375e-09,0.046712928,2.1563265e-07","0.5044808,0.00011609293,0.38347384,0.010861209,9.135423e-06,2.5233983e-05,0.09863022,1.5890404e-08,0.0024012292,2.2003167e-06","0.092163906,6.183061e-05,0.814797,0.0013767728,2.3297516e-06,7.4994615e-09,0.09151311,6.938082e-08,2.9306793e-05,5.5719745e-05","0.07590313,0.009548538,0.0035793977,0.0008283909,1.4096235e-06,9.806801e-08,0.9023889,7.124862e-10,0.0042740866,0.0034760342","0.6601813,0.00069196033,0.019823048,0.013435882,1.0907169e-06,2.5528447e-08,0.2687518,5.537807e-10,0.034085672,0.0030291914","0.010392951,1.6245335e-06,0.00090765924,4.294167e-05,1.1157198e-06,1.8835628e-08,0.987658,1.1894508e-09,0.0009957124,1.417369e-08","0.023428313,0.00013417599,0.0032221992,0.00035437598,5.6564104e-06,6.9672964e-08,0.9728195,1.626328e-08,3.5269157e-05,4.511316e-07","0.12689224,1.3959683e-05,0.034163367,0.0010749559,1.1584247e-05,3.9401373e-05,0.8358177,9.899449e-09,0.0019867485,8.518121e-08","0.010659772,0.91301167,0.0006152041,0.0013674861,3.598855e-07,9.341956e-06,0.07400185,1.3422043e-09,0.00032419595,1.012251e-05","0.9718165,0.00026925196,0.01891917,4.442238e-06,3.710974e-06,1.8877943e-08,0.0070313304,1.01124094e-07,0.0019551255,3.8295488e-07","0.1069565,5.7970985e-05,0.002219943,4.484446e-07,2.3566736e-05,2.5814808e-07,0.8897931,6.379184e-08,0.0009398468,8.283518e-06","0.05037278,0.0002491394,0.006294505,0.000985716,0.0025309597,5.553215e-06,0.7638822,1.7289537e-06,0.17523101,0.00044643003","0.5044808,0.00011609293,0.38347384,0.010861209,9.135423e-06,2.5233983e-05,0.09863022,1.5890404e-08,0.0024012292,2.2003167e-06","0.06144573,8.858011e-07,0.068164654,0.00046517554,6.308177e-05,1.8285206e-09,0.82314724,2.2847375e-09,0.046712928,2.1563265e-07"
56,2,2,6,"0.10403737,1.2024331e-05,0.35601538,0.009255645,0.02540187,0.00031068485,0.50217104,2.0651238e-05,0.002773618,1.6575997e-06","0.00094294274,3.1235917e-10,7.149711e-05,1.2022886e-06,5.76555e-06,9.235641e-08,0.99897826,7.376198e-08,2.554628e-07,7.028591e-10","0.6912503,5.025155e-07,0.0012727693,0.01774325,0.09368269,2.3870432e-05,0.18922766,1.0626832e-05,0.006784475,3.913776e-06","0.7446967,6.3183313e-07,0.20330188,0.000102602724,0.022941925,2.1509796e-07,0.0254405,5.374301e-06,0.0035006036,9.657233e-06","0.016041841,3.041271e-06,0.44953874,0.0074135805,0.015552075,1.3111286e-05,0.5100771,2.4203587e-07,0.001352511,7.780071e-06","0.5047796,2.0561934e-05,0.055088237,9.200967e-05,7.22145e-06,4.0425874e-08,0.43993008,2.7355254e-05,2.275085e-05,3.2114454e-05","0.21665893,2.4979536e-07,0.30123487,3.0226598e-05,8.456958e-05,1.4621018e-07,0.4818952,4.8629687e-08,9.571217e-05,6.376093e-08","0.015350862,1.4472713e-06,0.4025404,0.0003614614,0.010910116,7.473504e-07,0.5703638,1.6568245e-05,0.0004485501,6.0672673e-06","0.03503489,8.309695e-08,0.5537703,0.00022493198,0.0014076415,1.8127847e-07,0.40950105,1.762525e-08,6.0804334e-05,9.211073e-08","0.34403282,6.971556e-07,0.65545017,1.5390817e-05,7.764505e-05,1.7940518e-07,0.00027182308,0.0001202715,3.090905e-05,1.1488305e-07","0.15776889,2.9822698e-07,0.6869601,0.00014660109,0.0007823815,0.0004008797,0.1537871,0.000113794646,3.9922026e-05,2.7839794e-08","0.050991505,1.7867379e-08,0.0022161396,1.3159424e-06,0.00024111962,6.236114e-08,0.94652903,2.0929024e-06,1.8396766e-05,2.4065773e-07","0.010710311,5.727663e-07,0.15136549,0.00048928615,0.00065828,3.0921473e-07,0.83448595,1.958882e-08,0.0022866058,3.2491535e-06","0.6912503,5.025155e-07,0.0012727693,0.01774325,0.09368269,2.3870432e-05,0.18922766,1.0626832e-05,0.006784475,3.913776e-06","0.00094294274,3.1235917e-10,7.149711e-05,1.2022886e-06,5.76555e-06,9.235641e-08,0.99897826,7.376198e-08,2.554628e-07,7.028591e-10"
57,9,9,3,"0.012579809,0.015093531,1.9613799e-08,0.0724772,0.003916693,0.00019820507,6.210393e-07,3.5123996e-06,0.8954984,0.00023195251","0.07786265,3.9583547e-06,1.0628159e-05,0.91530037,0.00043572934,9.5063217e-07,0.0013322514,8.104513e-10,0.0050534625,2.1472797e-08","0.98036665,8.93434e-06,4.862696e-07,0.0014223788,0.015631491,2.2305281e-08,8.1670646e-07,7.559272e-09,0.0025515375,1.7784976e-05","0.8621982,0.014938912,0.0012541929,0.10446982,0.0008997266,6.2986433e-06,1.5463571e-06,9.004643e-05,0.014056534,0.0020847225","0.10029482,0.011803718,4.3492015e-08,0.052466176,0.00021257921,4.8770847e-08,2.9655685e-09,2.9161382e-07,0.07394785,0.7612744","0.16016404,0.002342909,2.1178874e-08,0.46653563,4.3498753e-07,4.9606212e-09,1.0133507e-06,5.2461e-09,0.35736617,0.013589772","0.54175943,7.0686074e-06,1.2138519e-08,0.36572158,0.034117404,1.5237402e-08,4.892374e-08,2.05387e-07,0.030333312,0.028061027","0.06725326,0.57113695,6.289331e-06,0.1351455,0.11714605,8.95257e-07,6.3157772e-06,1.2402292e-05,0.10453222,0.004760085","0.0024652034,4.721777e-05,2.4500611e-08,0.092551626,0.8980994,2.2688664e-06,1.5481999e-07,1.3802205e-08,0.0068235854,1.0371834e-05","0.41323453,0.56262875,2.4746205e-07,0.0023233448,0.00021350027,7.7773734e-08,5.160108e-08,4.1884684e-07,0.020095846,0.0015032354","0.007758459,0.001208049,1.7537719e-05,0.9568667,0.020290833,5.8297474e-06,5.6678434e-08,1.2139776e-07,0.01378816,6.4247724e-05","0.0015202903,3.883052e-06,1.209736e-09,0.00039278882,0.99784505,1.0002896e-08,2.6121516e-08,1.2758261e-06,0.00015787304,7.876383e-05","0.21909547,0.0015318848,5.310752e-05,0.6637941,0.022987448,0.00033286444,0.00018957256,3.2652185e-06,0.061616387,0.030395823","0.98036665,8.93434e-06,4.862696e-07,0.0014223788,0.015631491,2.2305281e-08,8.1670646e-07,7.559272e-09,0.0025515375,1.7784976e-05","0.07786265,3.9583547e-06,1.0628159e-05,0.91530037,0.00043572934,9.5063217e-07,0.0013322514,8.104513e-10,0.0050534625,2.1472797e-08"
58,3,5,2,"0.0011237413,1.9475065e-06,0.1490407,0.06425162,0.72864676,4.0372226e-05,0.022145784,1.4928766e-09,0.03474883,2.2259373e-07","0.031539623,7.428591e-06,0.840805,0.0847012,0.03585402,1.2721443e-06,0.00695764,2.3849535e-07,0.00012850072,5.0719113e-06","7.5190535e-08,2.8004823e-13,0.99905413,6.392284e-06,0.00016740216,4.882596e-09,0.00077196315,2.2596893e-11,1.8466579e-09,2.751146e-12","0.0005995782,5.4165157e-06,0.44185513,0.04163629,0.0008524135,2.177787e-08,0.515043,3.4847154e-09,5.39386e-06,2.777215e-06","7.888011e-05,3.8308976e-08,0.880627,0.0005889787,0.021122683,1.6280305e-08,0.09757836,4.9357973e-10,3.7606408e-06,3.2056693e-07","0.004331433,5.0886285e-07,0.37284562,0.09466269,0.4900636,1.439596e-07,0.038063325,4.7209827e-09,3.2490843e-05,2.1970382e-07","1.0688811e-05,4.9370586e-12,0.99990165,4.3623635e-07,7.2439296e-05,5.504731e-10,1.45725935e-05,7.951764e-11,1.8177616e-07,3.6389464e-10","0.042559814,1.2590044e-06,0.38473606,0.015251015,0.358245,6.3224397e-06,0.19703926,6.993362e-07,0.002160206,2.991724e-07","0.0014105425,9.985435e-08,0.60704994,0.0017326992,0.3719621,9.707315e-06,0.017751345,6.448643e-08,8.0217826e-05,3.245004e-06","0.007363589,1.6512021e-07,0.5589319,0.060894046,0.3724476,4.0422333e-06,0.00035078678,3.3934793e-07,7.3881833e-06,1.386565e-07","1.2071241e-06,1.2727145e-09,0.7783575,0.14384496,0.033455722,1.2963934e-06,0.044338394,2.0156615e-12,9.082406e-07,1.5176718e-09","0.05500327,3.552974e-07,0.3405682,0.00039730623,0.59788036,5.3966737e-06,0.0053057177,8.5884e-07,0.00082918565,9.347133e-06","1.4465742e-05,1.0413625e-08,0.14711124,0.016090034,0.03393165,3.199308e-07,0.8028493,5.1782445e-10,2.790743e-06,1.9678869e-07","7.5190535e-08,2.8004823e-13,0.99905413,6.392284e-06,0.00016740216,4.882596e-09,0.00077196315,2.2596893e-11,1.8466579e-09,2.751146e-12","0.031539623,7.428591e-06,0.840805,0.0847012,0.03585402,1.2721443e-06,0.00695764,2.3849535e-07,0.00012850072,5.0719113e-06"
59,4,4,0,"0.08183917,4.3678432e-05,0.19032101,0.012691963,0.10225119,0.0009727818,0.0044586896,1.1580334e-07,0.6074164,5.08776e-06","0.70563984,2.5919194e-06,0.29269665,0.00035744125,0.00031455446,2.9811167e-06,2.9562494e-05,4.1226815e-07,0.00095565105,3.0939006e-07","0.13362789,2.107968e-07,0.0017071018,7.015509e-06,0.009112352,1.6482077e-06,5.4356263e-07,1.1863314e-09,0.85554314,1.2208712e-07","0.020854117,1.478464e-06,0.72587323,0.0022783093,0.24966353,6.082285e-05,0.00026638052,5.779934e-07,0.00096646394,3.5143603e-05","0.41586503,7.823796e-06,0.25464025,0.001768775,0.017344384,3.1105155e-06,0.0015254675,6.835587e-09,0.3087927,5.24818e-05","0.9462582,2.893457e-06,0.0057969457,1.4810057e-05,0.00046697183,3.8238422e-08,3.2582233e-07,2.7895624e-09,0.047458034,1.8004715e-06","0.042942856,7.597084e-08,0.00909517,1.0556201e-05,0.02648246,2.4941875e-07,0.000101988786,4.2715095e-10,0.9213639,2.7008866e-06","0.6630124,0.00051732134,0.116380796,0.060490023,0.06861934,2.5668642e-05,0.0002796247,6.149072e-07,0.09063716,3.6986963e-05","0.58528644,5.7861126e-08,0.0032077779,5.6285553e-06,0.4111173,5.094854e-08,2.9693656e-08,5.7863386e-10,0.00038268135,5.9303236e-08","0.43709248,1.0950982e-05,0.4523038,0.0189007,0.054640807,0.00024693075,0.00015515363,2.8337085e-06,0.03664239,3.940312e-06","0.815329,6.2070417e-06,0.038640358,3.1158443e-06,0.002559853,3.1198852e-06,3.4614482e-07,1.6402996e-09,0.1434576,5.263782e-07","0.30173776,0.007495463,0.011162688,0.015590671,0.10422064,1.7776985e-05,0.0017214263,4.9859453e-05,0.55392504,0.0040787486","0.061327625,5.338355e-07,0.018974235,0.0023394702,0.07472367,2.2008758e-06,0.0002456545,2.7765983e-08,0.8423816,4.8420216e-06","0.13362789,2.107968e-07,0.0017071018,7.015509e-06,0.009112352,1.6482077e-06,5.4356263e-07,1.1863314e-09,0.85554314,1.2208712e-07","0.70563984,2.5919194e-06,0.29269665,0.00035744125,0.00031455446,2.9811167e-06,2.9562494e-05,4.1226815e-07,0.00095565105,3.0939006e-07"
60,2,2,0,"0.60808307,0.00039395192,0.021627745,0.097032234,0.0026592277,0.16746031,0.0063974634,8.546633e-08,0.09632441,2.1653537e-05","0.5020608,1.0080168e-07,0.49501884,0.0024898457,6.608718e-06,0.00012623008,4.611315e-06,2.2007347e-07,0.00029274906,5.812561e-08","0.23232444,2.71383e-06,0.7663958,0.00012323298,1.5608468e-05,2.3364912e-06,0.001053011,1.3226566e-10,8.292342e-05,2.3913449e-08","0.10174173,2.0250782e-07,0.8958906,3.0668893e-05,6.676739e-06,7.161292e-06,8.198651e-05,6.459756e-08,0.002224662,1.6266718e-05","0.7073167,1.9705809e-05,0.25090027,0.0013576536,0.0016271113,8.479441e-05,0.0041400217,8.559654e-06,0.03349764,0.0010475212","0.723442,0.00012546689,0.19044273,0.0008566056,0.0007518765,3.0942836e-05,0.00028652797,1.0815988e-09,0.083992735,7.124502e-05","0.04041887,5.7257568e-09,0.95957196,2.0830646e-06,7.366679e-07,4.021451e-08,8.212385e-08,3.8001738e-10,6.1560213e-06,5.069453e-08","0.25064623,1.9956801e-06,0.72107595,0.0024442363,3.6843703e-05,2.7814642e-05,6.3181465e-06,1.2349378e-06,0.02574753,1.184204e-05","0.8554834,1.5314146e-07,0.14219181,1.543941e-05,7.137718e-06,1.2343732e-05,1.0643718e-06,1.5787887e-09,0.0022883324,1.8485778e-07","0.6995454,0.0001091426,0.296031,0.00086895627,0.00011153762,1.9721047e-05,1.4958321e-05,1.5946017e-06,0.003292452,5.297875e-06","0.13067296,3.3607277e-05,0.5675831,0.00058261957,1.3401647e-05,0.00012358151,0.00060705113,2.322404e-09,0.3003331,5.064192e-05","0.98634106,8.508557e-07,0.00043803797,0.00011711301,3.647694e-07,1.1667206e-05,4.355675e-05,1.2061165e-07,0.0122706825,0.000776536","0.35177913,1.7120422e-07,0.64602447,0.001044662,0.00041114847,6.6629815e-05,0.00019313782,8.122291e-08,0.00047815384,2.3196305e-06","0.23232444,2.71383e-06,0.7663958,0.00012323298,1.5608468e-05,2.3364912e-06,0.001053011,1.3226566e-10,8.292342e-05,2.3913449e-08","0.5020608,1.0080168e-07,0.49501884,0.0024898457,6.608718e-06,0.00012623008,4.611315e-06,2.2007347e-07,0.00029274906,5.812561e-08"
61,1,1,0,"0.99940276,3.895504e-07,0.00054034847,2.265495e-06,2.851019e-06,9.333899e-09,2.555264e-06,3.229426e-10,4.8828566e-05,1.4942657e-09","0.9962346,1.3353062e-10,0.0037627413,6.45922e-09,2.5825297e-10,7.286704e-12,1.936218e-07,2.868178e-11,2.4786734e-06,7.961806e-11","0.65727115,3.152549e-06,0.33989105,0.002764941,4.8579065e-09,5.408794e-08,1.9309107e-05,2.5101635e-10,5.0384293e-05,1.5269734e-09","0.9562735,1.3751949e-06,0.043588396,0.00011449679,1.1978774e-06,2.5900714e-08,3.0109293e-06,6.878784e-09,1.7800054e-05,1.5768273e-07","0.76907086,7.644278e-08,0.23092753,1.3924704e-06,1.0811582e-07,7.227145e-10,3.6528867e-08,3.0536354e-10,2.1067946e-08,1.7995639e-08","0.9767398,0.0144691905,0.001854895,0.00028640297,1.010089e-07,2.5546223e-07,0.0053128074,5.8585683e-09,0.00083904923,0.00049748324","0.9847222,4.8197184e-05,0.015152243,5.377738e-05,1.0036316e-06,1.0000198e-07,1.4503175e-06,2.4486914e-08,2.0830379e-05,1.3190672e-07","0.9930131,0.0027430297,0.0018931807,0.0021649525,1.229958e-05,1.3298484e-07,0.00012990816,8.806988e-06,2.7876562e-05,6.803501e-06","0.5180242,1.7867417e-07,0.48190445,5.3071853e-05,5.9406283e-08,2.4045013e-08,1.631754e-05,1.5915292e-08,1.6388661e-06,1.086505e-08","0.962899,0.00012731436,0.03695769,3.1693057e-06,8.820278e-09,2.9286262e-09,3.0266248e-10,4.9793982e-08,1.2792197e-05,1.4572029e-08","0.87955093,4.1040252e-07,0.120178,8.4433486e-07,7.641611e-09,2.1584196e-08,1.3577405e-08,4.1408327e-10,0.00026976672,1.7608385e-11","0.929888,5.3799104e-05,0.047132,0.0004786313,1.8660542e-07,1.5983172e-05,0.019712819,3.6610504e-06,0.0026982606,1.6720216e-05","0.9999771,6.007697e-07,1.0926357e-05,8.539339e-08,9.905305e-10,2.0647558e-11,9.925494e-08,2.3864227e-10,1.1216916e-05,2.8820503e-08","0.65727115,3.152549e-06,0.33989105,0.002764941,4.8579065e-09,5.408794e-08,1.9309107e-05,2.5101635e-10,5.0384293e-05,1.5269734e-09","0.9962346,1.3353062e-10,0.0037627413,6.45922e-09,2.5825297e-10,7.286704e-12,1.936218e-07,2.868178e-11,2.4786734e-06,7.961806e-11"
62,6,6,0,"0.01657365,0.43710938,3.7938386e-07,3.1291174e-06,0.01929054,1.14279146e-07,0.0009769792,1.9889567e-05,0.52601916,6.8481654e-06","0.9994905,0.00023720437,0.00016447097,1.4924757e-07,8.815309e-05,5.5910836e-09,1.797835e-05,4.93041e-08,1.3909554e-06,3.156582e-08","0.030806275,0.14316085,0.0019317265,0.0017268151,0.009467303,2.7880322e-05,0.8099331,0.00016407488,0.0027123422,6.958063e-05","0.026127094,0.91144204,0.0012325483,0.0029946642,2.6735055e-05,7.1974995e-05,0.05212016,0.00030821614,0.0014232211,0.0042534457","0.07013352,0.03709736,0.0001272475,0.00012830926,8.688224e-05,2.4773092e-06,0.88368183,0.00095981994,0.0006837289,0.007098778","0.0025731612,0.99563944,2.511792e-09,4.974416e-09,1.2715779e-08,1.15833586e-10,9.084001e-06,9.606016e-06,3.0106792e-06,0.0017656463","0.9799819,0.00090407196,0.00094190333,7.0050724e-08,1.01982906e-07,2.318745e-09,0.005751645,5.051188e-08,0.012420101,3.7567755e-08","4.817305e-05,0.99923754,1.11252554e-07,6.722963e-08,1.4464779e-07,1.2902267e-08,0.00057083124,7.3409115e-07,0.00014229033,1.4408359e-07","0.51889783,0.037725803,3.5579105e-05,2.393451e-06,0.019165989,1.3700364e-05,0.42387593,3.0177864e-05,0.00025074507,1.8335762e-06","3.698186e-05,0.9999559,1.2088138e-06,3.764632e-09,3.0449654e-10,2.0163156e-09,4.9539817e-06,8.1063723e-07,1.785599e-07,4.873813e-09","0.022814045,0.9770627,2.4780604e-05,2.4551803e-06,5.3765457e-06,4.6410598e-08,2.1647817e-05,8.699071e-07,6.5658845e-05,2.4959543e-06","0.0037931006,0.993465,1.4310496e-09,9.302946e-10,1.2234268e-07,5.058648e-10,0.0026625996,4.005554e-06,7.4388634e-05,6.522855e-07","0.057097737,0.12153458,3.5979127e-05,0.0005406023,0.0017943251,2.452237e-05,0.49592993,0.00029924233,0.320344,0.0023990055","0.030806275,0.14316085,0.0019317265,0.0017268151,0.009467303,2.7880322e-05,0.8099331,0.00016407488,0.0027123422,6.958063e-05","0.9994905,0.00023720437,0.00016447097,1.4924757e-07,8.815309e-05,5.5910836e-09,1.797835e-05,4.93041e-08,1.3909554e-06,3.156582e-08"
63,6,6,2,"0.10544498,8.3918553e-07,0.43876207,0.36092952,0.034162514,0.018645355,0.0022403114,4.613065e-06,0.039769404,4.038528e-05","0.0018209686,1.5071105e-08,0.99498874,0.0023584499,0.00065976655,0.00013785016,1.2622721e-05,3.256458e-06,1.8217885e-05,1.9562127e-07","0.08581775,7.875474e-05,0.18664032,0.008492986,0.7068558,0.005243121,0.0054163286,2.0665714e-06,0.0014503786,2.5156685e-06","6.249775e-05,4.3935913e-08,0.99879223,0.00040246852,0.00010744475,1.67476e-07,0.0006327511,3.7378214e-08,2.0024468e-06,4.8198854e-07","0.0021689197,7.089707e-05,0.91712993,0.0031418349,0.0018386084,0.00024510894,0.07379927,1.0945262e-05,0.00039563674,0.0011988094","6.3959895e-05,2.6840638e-08,0.31099626,0.0003650341,6.810742e-05,1.05696645e-05,0.6884917,1.8530551e-07,1.8002279e-06,2.3219711e-06","3.104615e-05,1.332846e-10,0.9767834,3.406513e-08,1.974413e-05,3.1796115e-09,0.02316564,1.0178337e-10,1.5996297e-07,1.7720543e-09","0.003802183,5.167791e-05,0.8995863,0.0062277913,0.00035072578,0.0001878901,0.089640506,2.4596555e-05,8.837512e-05,3.998424e-05","0.012607007,5.005692e-07,0.97233725,0.001982327,0.0029163077,0.007525045,0.002545112,4.098303e-05,4.1537092e-05,4.039861e-06","0.00667995,7.778818e-08,0.9877011,0.005273381,0.00022572205,6.522054e-06,6.8825416e-06,9.5284406e-05,1.0689799e-05,4.7327222e-07","9.361788e-05,7.0913934e-08,0.83202523,0.04559534,0.07427417,2.768503e-05,0.047963068,3.7706636e-06,1.6424674e-05,6.3003534e-07","0.030320419,2.6329351e-07,0.6034971,3.4528708e-05,0.0005845962,1.0916533e-06,0.3654184,5.451559e-05,9.263385e-06,7.99124e-05","0.0039556604,8.426742e-06,0.6962454,0.029863432,0.04547621,4.4737124e-05,0.2235445,1.9599038e-07,0.0008411471,2.0358953e-05","0.08581775,7.875474e-05,0.18664032,0.008492986,0.7068558,0.005243121,0.0054163286,2.0665714e-06,0.0014503786,2.5156685e-06","0.0018209686,1.5071105e-08,0.99498874,0.0023584499,0.00065976655,0.00013785016,1.2622721e-05,3.256458e-06,1.8217885e-05,1.9562127e-07"
64,8,8,2,"0.0052455994,4.432864e-06,0.9883562,7.69775e-05,2.8204904e-06,1.902086e-07,0.0006363643,1.4849315e-09,0.005672072,5.3925496e-06","0.00031133363,1.712281e-09,0.9993561,5.412164e-07,3.7567613e-08,6.9892775e-10,0.00028766098,5.2300113e-12,4.4296783e-05,2.631463e-10","0.7978286,2.3448823e-07,0.20010981,1.0526848e-06,1.0965979e-06,1.2661657e-08,3.233793e-07,4.2363012e-11,0.002058723,2.902413e-09","0.70387095,9.393406e-06,0.20558512,0.000108269895,0.0002154726,7.776382e-09,0.00066623144,3.313796e-09,0.08944653,9.796709e-05","0.8309389,0.0005507092,0.030558897,0.00017087196,3.5170958e-06,5.2542088e-08,0.105127595,1.9716216e-08,0.0322294,0.00041993867","0.18732262,2.0283947e-05,0.8121167,2.7861572e-06,1.6355116e-05,7.540131e-09,0.00040862217,2.558003e-09,0.00010986648,2.7271421e-06","0.004655609,3.572826e-07,0.039876077,8.733747e-06,6.417997e-06,2.1711148e-08,0.00054040656,1.4224676e-08,0.95491236,9.27845e-08","0.06272959,5.0775725e-06,0.9331435,0.0012224767,1.7704395e-05,3.2145553e-07,0.00027482692,1.6566061e-07,0.0025086692,9.7548545e-05","0.8868827,8.894266e-06,0.010180682,1.1239648e-06,1.5703804e-06,3.241717e-09,2.0732115e-05,3.007891e-10,0.102903105,1.1958839e-06","0.37474096,8.729709e-05,0.4721071,1.674045e-05,1.3377003e-05,8.647972e-09,0.11318579,1.0060144e-08,0.039847557,1.1719513e-06","0.0020079215,5.8030525e-07,0.9979213,3.886453e-06,1.4363137e-07,1.4427984e-08,3.7168713e-06,6.9137085e-11,6.250742e-05,7.317582e-08","0.026711266,8.722684e-08,0.007742267,1.8043046e-07,5.037974e-07,4.4112142e-10,2.852657e-05,5.662793e-10,0.96551657,6.9770994e-07","0.6436679,1.4024488e-06,0.32817286,0.0001395434,7.361447e-05,4.4034869e-07,0.0014179868,6.4292536e-09,0.026523238,3.0766619e-06","0.7978286,2.3448823e-07,0.20010981,1.0526848e-06,1.0965979e-06,1.2661657e-08,3.233793e-07,4.2363012e-11,0.002058723,2.902413e-09","0.00031133363,1.712281e-09,0.9993561,5.412164e-07,3.7567613e-08,6.9892775e-10,0.00028766098,5.2300113e-12,4.4296783e-05,2.631463e-10"
65,4,4,2,"0.0023099757,2.660211e-07,0.019324815,0.02608474,0.8939553,0.0023171084,0.0007012858,6.1143545e-08,0.055305388,1.1099995e-06","0.0006257075,3.0998152e-11,0.9990853,7.1342283e-06,0.00025220812,1.022511e-07,1.1300381e-05,2.0198159e-09,1.8224737e-05,2.2744122e-09","0.016230203,2.3896794e-07,0.052905157,0.004693574,0.8165969,3.2337637e-05,0.0012508124,3.288474e-07,0.1082885,1.8948042e-06","0.0009796027,8.845259e-08,0.921301,0.0008938458,0.07668219,3.4197947e-06,0.00010470976,4.7081743e-09,3.5144156e-05,7.924667e-08","0.0032821994,2.8168213e-07,0.4291722,0.0003777093,0.5613819,9.09458e-07,0.0046147546,1.48470525e-08,0.0011621424,7.809561e-06","0.005493438,1.0959905e-09,0.79847306,0.002982033,0.1929786,5.6923784e-07,3.9109975e-05,1.521688e-08,3.275742e-05,4.2287562e-07","0.00018439193,2.7985525e-09,0.80810183,6.423429e-05,0.18380897,8.545737e-07,0.003295037,6.8420944e-09,0.004544524,8.261918e-08","0.0015744817,2.0352718e-07,0.5421247,0.005970231,0.43570936,1.4803558e-05,0.0014674929,2.3273712e-06,0.013136219,2.647469e-07","0.0008095172,3.7256665e-08,0.097894356,0.00013911039,0.8899304,4.398174e-07,0.00017095749,8.418682e-10,0.011055102,6.746812e-08","0.06480179,1.9391114e-06,0.11713785,0.032436702,0.7622199,5.5289554e-05,0.00018249878,6.364164e-07,0.023158507,4.827817e-06","0.0012724943,3.3622997e-11,0.9973099,5.9660775e-05,0.0013098711,3.7687784e-08,5.6806493e-06,6.7963273e-13,4.2378833e-05,7.454581e-11","4.199184e-05,2.1293024e-08,0.00095548655,0.0017641693,0.96147615,1.48744075e-05,0.034633398,3.7797445e-08,0.0011065957,7.3179394e-06","0.0011162465,3.452128e-08,0.6644079,0.21657492,0.07690094,7.65366e-06,0.027352931,4.9257505e-08,0.013631237,8.110857e-06","0.016230203,2.3896794e-07,0.052905157,0.004693574,0.8165969,3.2337637e-05,0.0012508124,3.288474e-07,0.1082885,1.8948042e-06","0.0006257075,3.0998152e-11,0.9990853,7.1342283e-06,0.00025220812,1.022511e-07,1.1300381e-05,2.0198159e-09,1.8224737e-05,2.2744122e-09"
66,8,8,3,"0.0012717491,8.690293e-06,0.31330928,0.07696524,0.13072692,0.00015122969,0.13668756,5.6135053e-07,0.34086785,1.09752345e-05","0.16895702,2.696978e-05,0.24118407,0.38380626,0.030997982,1.7231087e-05,0.12932909,3.417591e-05,0.04543107,0.0002161346","0.018566417,4.512115e-08,0.024618309,0.035073284,0.17430086,7.812134e-06,0.0547035,2.1821576e-08,0.6927293,4.795078e-07","0.33305073,3.2372325e-06,0.29952285,0.019294582,0.29296777,4.3652926e-06,0.02744514,5.6884295e-07,0.027693773,1.6959168e-05","0.01768042,0.00016865232,0.06154018,0.013481581,0.43740496,0.00042072043,0.017334217,3.794346e-05,0.45109928,0.00083201815","0.04288674,0.00018328539,0.0117581915,0.1398744,0.56167465,6.3304535e-05,0.030804908,5.2542397e-05,0.21166049,0.0010414518","0.040545665,6.252121e-06,0.41123167,0.07943832,0.07695796,0.00026529888,0.040542033,2.383732e-06,0.35097617,3.427077e-05","0.009940286,0.00010581232,0.05753514,0.4128453,0.17694323,0.00012823063,0.13476402,7.322974e-06,0.20765714,7.348275e-05","0.06850036,1.182184e-06,0.073815405,0.005643185,0.8242978,2.540408e-06,0.001574414,4.1558363e-07,0.026059413,0.000105268526","0.043818176,4.3800825e-05,0.28096497,0.13945995,0.09554741,0.002904959,0.2783852,8.0747806e-05,0.15871793,7.687255e-05","0.009327732,1.372163e-06,0.04450613,0.0065264697,0.79329705,0.0003763183,0.016862113,6.963406e-07,0.12909742,4.7225017e-06","0.0071526673,1.25905e-05,0.0020048695,0.0113745695,0.3597535,6.634997e-05,0.0951706,1.9828776e-06,0.5241102,0.00035269218","0.0069422154,1.723371e-05,0.018120268,0.1311385,0.5018983,0.00021432599,0.030210963,2.933021e-05,0.31122717,0.00020159733","0.018566417,4.512115e-08,0.024618309,0.035073284,0.17430086,7.812134e-06,0.0547035,2.1821576e-08,0.6927293,4.795078e-07","0.16895702,2.696978e-05,0.24118407,0.38380626,0.030997982,1.7231087e-05,0.12932909,3.417591e-05,0.04543107,0.0002161346"
67,4,4,0,"0.008742567,7.882049e-09,0.99012905,7.1361894e-05,0.0009739143,1.506031e-05,5.727894e-06,2.3569049e-08,6.211416e-05,7.160963e-09","0.68876636,2.5781284e-09,0.31051674,8.2331135e-05,3.3137247e-05,5.283142e-08,0.0003135254,2.2682318e-09,0.00028781756,5.717442e-08","0.0023502798,1.744937e-08,0.9919661,7.677639e-05,3.756922e-05,0.00013017975,0.005361321,6.126803e-08,7.7690376e-05,5.7591216e-09","0.001111934,4.7406146e-09,0.9987056,0.00010202317,1.34884785e-05,1.0587723e-07,6.575336e-05,1.3313856e-08,1.0518587e-06,4.7832593e-08","0.9393566,2.9919482e-05,0.0077856868,0.010993969,0.0016275584,0.00039783603,0.036737464,1.6762064e-07,0.0025469507,0.00052385253","0.31607103,2.0775304e-05,0.63964504,0.019082237,0.0021078975,0.00061800506,0.022237359,3.803713e-06,0.00014157835,7.234432e-05","0.011025895,1.6213491e-07,0.13947655,0.013635986,3.1509335e-05,6.6092995e-05,0.8356182,2.2598607e-07,0.00014514614,2.4551173e-07","0.01710413,9.825869e-07,0.98098695,0.00014394113,0.0014882877,6.799852e-06,0.0002565793,2.7332972e-06,7.683273e-06,1.8382437e-06","0.009046844,1.0450129e-08,0.9753719,0.00065397116,0.0002754377,2.7916925e-05,0.014613523,1.19655565e-08,1.0365697e-05,4.4585216e-09","0.96092325,4.648859e-06,0.0348995,0.003471853,0.00015752309,2.1908772e-05,0.00040855556,2.4424562e-08,0.00010878224,3.9955808e-06","0.6692995,3.0199708e-06,0.29722765,0.024773713,0.00015553235,0.003662125,0.00037711643,1.4815616e-06,0.004499068,8.275936e-07","0.94882333,6.9225007e-07,0.04649211,0.00021058033,0.0019223,1.2006122e-05,0.0012498986,1.510252e-08,0.0012832651,5.8396545e-06","0.22309887,2.4175378e-07,0.38992777,0.0014931337,0.0007071384,0.000585718,0.38243258,3.0174456e-06,0.0017490388,2.5289628e-06","0.0023502798,1.744937e-08,0.9919661,7.677639e-05,3.756922e-05,0.00013017975,0.005361321,6.126803e-08,7.7690376e-05,5.7591216e-09","0.68876636,2.5781284e-09,0.31051674,8.2331135e-05,3.3137247e-05,5.283142e-08,0.0003135254,2.2682318e-09,0.00028781756,5.717442e-08"
68,5,5,2,"0.0020119941,1.0628015e-06,0.0018075778,0.5358305,0.00036524906,1.33601e-07,0.45669678,1.4103886e-10,0.0032866085,9.659164e-08","0.122734234,1.3020964e-07,0.8066246,0.051515073,0.010315822,1.8255495e-08,0.008808595,8.288821e-07,6.8155913e-07,7.03293e-08","0.0013000035,1.1885225e-07,0.20211579,0.56279474,0.0022613716,1.8406485e-06,0.23152417,7.5701525e-09,1.9016885e-06,4.580369e-09","4.6785943e-05,2.2957546e-07,0.21603853,0.0103104655,3.5533682e-07,1.0274835e-10,0.77360356,1.705401e-09,1.4548232e-08,1.3645707e-07","0.005053088,5.8659424e-07,0.9810678,0.012643525,0.0010052084,2.4618199e-09,0.00012541335,4.2231238e-10,7.0760085e-05,3.371951e-05","0.34776783,9.990582e-05,0.0026243539,0.5317432,4.1039446e-05,2.8756947e-08,0.11744607,1.5575309e-06,0.00016698796,0.00010890161","0.001211862,6.59719e-10,0.9766774,5.683683e-07,4.8892838e-05,7.977924e-11,0.022061007,3.1326133e-11,2.8665363e-07,4.0286147e-10","0.1294511,4.526034e-05,0.26495472,0.5913926,0.006095811,2.6943662e-06,0.0077392156,1.0082466e-06,0.000310262,7.3688093e-06","0.00071929896,1.9261694e-05,0.47463435,0.005399274,0.014481011,1.414978e-07,0.50471926,1.2660685e-09,2.7073005e-05,3.5471118e-07","0.020862246,5.7617303e-06,0.02254082,0.9554462,0.00050332915,4.0661325e-07,0.0006153529,8.5624475e-07,2.1354086e-05,3.6300748e-06","0.005894507,8.6512884e-08,0.16421571,0.8223574,5.6900044e-05,7.275808e-07,0.0074517815,1.5283556e-10,2.2911734e-05,5.0916316e-09","0.9568802,2.589874e-06,0.023127072,0.012991273,0.00020770708,4.6159175e-07,0.0055105654,1.8740063e-07,0.001263089,1.6850134e-05","0.06459965,3.278978e-05,0.041610416,0.553253,0.012070628,1.23997725e-05,0.32833445,1.5442143e-07,1.9860126e-05,6.6701126e-05","0.0013000035,1.1885225e-07,0.20211579,0.56279474,0.0022613716,1.8406485e-06,0.23152417,7.5701525e-09,1.9016885e-06,4.580369e-09","0.122734234,1.3020964e-07,0.8066246,0.051515073,0.010315822,1.8255495e-08,0.008808595,8.288821e-07,6.8155913e-07,7.03293e-08"
69,0,0,0,"0.12268533,1.9051934e-06,3.0141176e-05,9.976333e-06,1.6382028e-06,1.812578e-08,5.892279e-07,2.2503685e-10,0.8772617,8.596594e-06","0.5631564,4.6630785e-07,0.0011052329,6.146565e-05,1.5493359e-07,2.8846804e-07,1.039169e-06,2.833959e-09,0.43567246,2.4155806e-06","0.0028041867,2.3456066e-08,3.441053e-09,2.451743e-10,2.2630606e-12,7.2373027e-13,2.579899e-10,2.95038e-14,0.99719584,3.0652492e-10","0.28062704,0.00022892405,0.0005461758,7.804601e-05,2.955344e-06,1.5351324e-07,1.9583713e-06,6.5608695e-08,0.7185063,8.363246e-06","0.52480376,6.833271e-05,0.00019134177,1.006759e-06,4.086514e-08,3.6778278e-09,1.5190794e-08,7.5815425e-09,0.474825,0.00011042922","0.7907323,0.0019496529,6.459531e-05,6.739577e-05,1.51827e-10,2.2747004e-08,1.568876e-05,5.6934474e-11,0.20650229,0.0006680007","0.15763733,6.8276524e-05,2.0266584e-06,1.3350497e-05,3.0262692e-09,3.396906e-08,1.6458847e-07,5.0116977e-09,0.8422572,2.1581622e-05","0.91073936,0.0005026878,7.706232e-05,0.0013234993,2.60387e-07,9.838469e-08,7.982441e-06,4.955673e-06,0.08628593,0.0010582145","0.50239325,3.5605838e-06,9.527762e-06,7.095363e-06,2.9315095e-07,1.1721738e-07,1.7657587e-07,2.5522633e-08,0.49758023,5.705924e-06","0.3200551,0.00016576922,0.00016537745,6.6860694e-06,3.4657873e-08,5.3235528e-08,1.4925318e-07,2.49634e-09,0.67958087,2.6070442e-05","0.8994391,7.915334e-07,9.539575e-06,7.6534775e-07,1.7346259e-09,4.3755485e-08,1.2678357e-09,2.4660964e-09,0.100548506,1.2471608e-06","0.22392105,2.461607e-05,2.4810342e-07,3.8745833e-07,5.877087e-09,1.915548e-09,4.057304e-09,2.4481077e-09,0.7760184,3.527038e-05","0.31445184,2.9236793e-05,1.776075e-05,0.00012151203,5.48216e-07,2.1588801e-07,9.672136e-07,2.6533147e-08,0.6853616,1.6308566e-05","0.0028041867,2.3456066e-08,3.441053e-09,2.451743e-10,2.2630606e-12,7.2373027e-13,2.579899e-10,2.95038e-14,0.99719584,3.0652492e-10","0.5631564,4.6630785e-07,0.0011052329,6.146565e-05,1.5493359e-07,2.8846804e-07,1.039169e-06,2.833959e-09,0.43567246,2.4155806e-06"
70,9,9,0,"0.7168476,0.00013064547,0.00076264737,0.18644886,0.0004358532,0.00028634098,9.947707e-05,6.897337e-06,0.062372986,0.03260871","0.99691725,5.5775676e-05,0.0022926787,4.681986e-06,1.0935738e-08,3.9160142e-08,8.555781e-07,3.894029e-07,1.3921508e-06,0.00072696124","0.99760926,3.588551e-05,1.0761819e-08,0.00076649565,2.1431557e-08,5.0357636e-07,2.5379898e-10,8.7753305e-10,6.687706e-05,0.001521017","0.9969081,0.00069576385,0.00021471796,8.2995364e-05,1.0884426e-08,2.9400442e-07,2.7429312e-06,1.0051772e-08,2.1528754e-08,0.00209531","0.99544454,0.00010069095,0.00033036206,3.4684829e-06,1.2303073e-08,4.3116782e-07,5.32764e-09,6.733037e-08,4.240282e-06,0.0041161734","0.038380537,2.7894126e-05,2.2209674e-09,3.2608397e-05,3.6060085e-10,5.045973e-10,2.4506466e-10,1.1851985e-07,5.3484296e-06,0.9615535","0.98842156,1.2628492e-05,0.00071734935,0.0002108421,1.3121164e-05,3.6125537e-05,1.04326e-05,1.2519328e-06,0.00043198233,0.010144749","0.9959804,0.0013144828,4.639481e-06,1.5358439e-05,2.156911e-08,2.6453554e-06,2.0992927e-08,1.3588005e-09,5.5665416e-05,0.0026268114","0.99965537,0.00010397585,1.1466449e-06,7.047956e-07,8.469267e-09,1.3219027e-08,1.799786e-08,1.1413801e-09,1.2462611e-05,0.00022618963","0.902658,0.030967854,4.7099933e-05,0.00105932,3.187941e-05,2.115222e-05,3.9443265e-07,4.7757153e-06,0.0014885046,0.06372112","0.99973184,4.005425e-05,1.424731e-05,5.53229e-07,4.734245e-10,1.6992375e-06,6.899046e-09,9.4241335e-07,1.1611044e-06,0.00020940142","0.98102975,0.0046880348,0.003518381,2.6632877e-05,1.3400475e-05,0.00083445944,0.00032220912,0.0033441163,4.2231054e-06,0.006218721","0.9410697,0.008914704,1.5601607e-05,0.002489764,6.3193984e-05,0.00093049445,0.0007735972,8.595918e-06,0.0021372624,0.043597072","0.99760926,3.588551e-05,1.0761819e-08,0.00076649565,2.1431557e-08,5.0357636e-07,2.5379898e-10,8.7753305e-10,6.687706e-05,0.001521017","0.99691725,5.5775676e-05,0.0022926787,4.681986e-06,1.0935738e-08,3.9160142e-08,8.555781e-07,3.894029e-07,1.3921508e-06,0.00072696124"
71,9,9,0,"0.005233636,1.0352854e-07,3.5152e-08,7.754221e-09,2.3922124e-07,4.4536173e-11,4.5933454e-10,3.0658182e-12,0.994766,3.8430958e-08","0.8841878,2.9042782e-10,0.015061805,2.6738898e-09,3.2138175e-06,9.816542e-10,8.83652e-06,1.12983835e-05,0.10072704,5.3039236e-11","0.7736665,2.0666934e-05,0.011082276,3.8579114e-05,3.3329889e-07,4.1496807e-07,1.2557485e-08,7.317902e-07,0.21519017,2.845519e-07","0.1669763,8.4347175e-07,0.7435674,1.4726572e-05,1.4331991e-06,3.8894094e-10,0.00038974447,2.1561307e-08,0.08903783,1.1581816e-05","0.31504393,3.338691e-08,0.6696311,2.3480818e-06,1.1869589e-06,7.706666e-10,1.1459789e-06,1.9145231e-08,0.015320117,1.2736511e-07","0.99996424,9.390227e-09,1.1539943e-07,5.305663e-10,1.0908853e-10,2.1634977e-13,1.841637e-12,4.1019949e-10,3.5038964e-05,5.472348e-07","0.99276733,6.543639e-10,0.0010865973,8.572368e-09,3.0138242e-06,1.3364461e-09,4.121346e-08,4.610432e-06,0.0061383676,3.8456864e-09","0.65550286,4.9858722e-06,0.0011178475,1.2156636e-05,2.3284236e-05,5.748132e-09,0.0054109963,5.093564e-07,0.337927,3.758955e-07","0.99919945,4.248936e-08,2.2843136e-05,9.631076e-09,1.5060936e-06,2.033772e-08,5.8901e-09,1.0651327e-07,0.0007759666,1.6796872e-09","0.9998553,1.04715234e-07,8.104019e-05,1.1541629e-08,8.202181e-09,1.4494667e-10,4.4877063e-10,1.4681941e-08,6.355266e-05,1.3315707e-09","0.9988017,8.455475e-11,0.00016863275,4.7920576e-08,9.200553e-08,1.2567937e-08,4.5581494e-08,1.7714787e-07,0.0010292223,5.9374905e-12","0.9978497,1.2970133e-07,1.0012426e-05,1.4804752e-08,1.7898919e-09,4.2475464e-11,8.891067e-09,1.5159466e-06,0.002138367,1.9657388e-07","0.99967015,3.1766838e-08,8.669941e-05,1.5314227e-11,2.6288896e-09,8.0907714e-13,5.895747e-07,2.8438537e-08,0.00024248411,2.0765154e-09","0.7736665,2.0666934e-05,0.011082276,3.8579114e-05,3.3329889e-07,4.1496807e-07,1.2557485e-08,7.317902e-07,0.21519017,2.845519e-07","0.8841878,2.9042782e-10,0.015061805,2.6738898e-09,3.2138175e-06,9.816542e-10,8.83652e-06,1.12983835e-05,0.10072704,5.3039236e-11"
72,9,9,3,"0.006419935,0.00014390625,0.008622998,0.09314199,0.00026276172,3.593899e-06,0.59114796,2.247389e-09,0.30025542,1.3854831e-06","0.0031592986,5.4689026e-06,0.0635288,0.7847223,0.00019434346,1.4645923e-06,0.06512319,6.6943055e-11,0.08326516,4.5369912e-09","0.009594384,0.00034750043,9.6969256e-05,0.00025886175,9.122977e-06,2.1318215e-06,0.000934473,7.6115836e-10,0.9887531,3.452117e-06","0.021303777,0.0044107945,0.33148825,0.09541435,0.010915721,2.5969515e-05,0.51597816,1.4282422e-07,0.020038806,0.00042407858","7.080779e-05,1.6303009e-05,0.0004415361,4.505296e-05,1.5321139e-06,1.2244297e-09,0.9953165,8.488619e-12,0.0041079638,3.7103368e-07","0.106239386,0.0003613541,0.017484438,0.13730066,0.0012261143,1.5675078e-06,0.034264803,9.038148e-08,0.7030931,2.850979e-05","0.00092775625,1.4672852e-07,0.008437821,0.0005763556,1.986106e-05,3.999203e-08,0.75606316,2.9003383e-11,0.23397455,2.8710738e-07","9.502647e-06,6.081595e-06,0.00016381276,0.001261571,8.569613e-06,7.521371e-08,0.9983752,4.0728216e-11,0.0001752323,2.713735e-08","0.0001194756,1.3479328e-06,9.903288e-05,0.00014164392,0.00038598196,2.9728653e-07,0.0002515855,8.0853285e-10,0.998998,2.7256503e-06","0.24667335,0.020003064,0.07364513,0.10719513,0.0002476309,4.744043e-06,0.27618942,6.065459e-07,0.27595696,8.39634e-05","0.00038737126,0.0001131988,0.3293788,0.031270817,0.46078736,4.6403514e-07,0.11852814,9.973e-10,0.05953075,3.076276e-06","0.02029106,0.00019628633,0.025691232,0.0012043976,0.016375793,2.1506324e-07,0.9258657,1.4316242e-06,0.010296715,7.7168275e-05","8.484343e-06,0.0002363784,0.0004683123,0.14511159,0.008135332,3.4978632e-06,0.60594904,1.4200452e-08,0.24007063,1.6726679e-05","0.009594384,0.00034750043,9.6969256e-05,0.00025886175,9.122977e-06,2.1318215e-06,0.000934473,7.6115836e-10,0.9887531,3.452117e-06","0.0031592986,5.4689026e-06,0.0635288,0.7847223,0.00019434346,1.4645923e-06,0.06512319,6.6943055e-11,0.08326516,4.5369912e-09"
73,8,8,0,"0.0018179452,3.7972822e-07,1.1202373e-07,1.3421544e-07,2.3977086e-07,5.9080794e-08,2.3899022e-06,1.1104885e-09,0.9981779,8.401996e-07","0.89930546,2.4570393e-06,0.06939698,0.000110821085,7.166982e-05,1.0747648e-05,0.007337348,1.7167283e-06,0.02361607,0.0001467077","0.91198343,5.30841e-06,0.0019089829,2.8113013e-06,0.00051021425,4.3155316e-07,0.0012618853,1.09717835e-08,0.084324464,2.454969e-06","0.7599253,0.00021112518,0.2301921,0.0070969546,0.0008771771,1.0882804e-05,0.00086617965,6.190262e-05,0.0006277454,0.00013062623","0.6863883,5.7433514e-05,0.00057799876,1.782627e-06,0.00016736318,2.722954e-07,5.011772e-05,4.8773995e-08,0.3126525,0.000104301405","0.99819237,2.1812285e-07,5.923901e-06,5.806115e-08,7.3835133e-07,1.51874e-09,9.9039635e-06,1.0031765e-10,0.0017799513,1.0892303e-05","0.91322356,3.4646484e-07,0.00010327592,1.5230947e-07,6.224267e-06,1.2883383e-07,1.9051979e-05,2.0740622e-08,0.08664526,1.917519e-06","0.9953843,3.587469e-05,0.0020643445,1.2324541e-05,0.00015384529,2.5726092e-07,1.4468465e-06,5.2168575e-06,0.0021641892,0.00017812953","0.59095895,1.5484444e-06,9.70056e-05,1.1930014e-06,9.9025616e-05,2.988953e-07,2.6692394e-05,2.0269944e-08,0.40881473,4.7693874e-07","0.9895146,6.708105e-06,0.0098441485,1.0928437e-06,2.1418277e-06,4.2009546e-07,1.4786359e-06,1.835338e-07,0.00062923285,5.4349744e-08","0.45033917,0.0010007407,0.06758293,0.018743724,0.000911512,0.030188227,0.12391615,0.0016583032,0.3052573,0.00040205292","0.9973031,1.2632087e-06,6.961036e-05,1.3893945e-06,0.0017504173,4.360365e-07,0.00031464617,9.795974e-07,0.0005262951,3.188721e-05","0.0063655097,1.0001881e-06,1.8904815e-06,5.620666e-08,1.664379e-06,1.552738e-08,1.5602067e-05,1.5103303e-09,0.99361414,1.3531763e-07","0.91198343,5.30841e-06,0.0019089829,2.8113013e-06,0.00051021425,4.3155316e-07,0.0012618853,1.09717835e-08,0.084324464,2.454969e-06","0.89930546,2.4570393e-06,0.06939698,0.000110821085,7.166982e-05,1.0747648e-05,0.007337348,1.7167283e-06,0.02361607,0.0001467077"
74,9,9,0,"0.00016407036,2.1465398e-06,7.137609e-12,1.1573884e-08,3.787302e-08,1.6383859e-12,1.2562432e-10,1.4186657e-11,0.9998288,4.8370716e-06","0.9968567,6.108668e-07,0.0024452123,7.690789e-06,1.7063023e-05,4.04532e-08,7.358548e-06,2.6175089e-09,0.0006648329,2.912547e-07","0.8588317,0.000117901545,7.5757146e-07,9.635161e-06,4.768227e-08,2.1635285e-09,5.436061e-09,1.0453478e-10,0.14103341,6.625997e-06","0.99866045,0.00035834583,1.913283e-05,7.647741e-05,6.0403767e-07,9.2262596e-08,3.9984656e-07,1.1916061e-09,0.00016297141,0.0007215699","0.9572362,0.018714657,0.000107806976,6.948557e-05,7.869456e-06,8.943207e-07,4.3563787e-06,2.523984e-07,0.0021086808,0.021749837","0.99744177,0.0001379396,2.4550166e-09,1.8891911e-05,1.2140994e-05,4.086746e-08,1.8192578e-08,3.4417424e-10,0.00020383546,0.0021854038","0.5208229,3.197304e-06,9.4939514e-07,2.6960448e-05,4.870007e-05,6.087142e-09,5.1913725e-07,6.493236e-10,0.4790894,7.3249857e-06","0.9816922,0.013253469,2.2127244e-06,6.82769e-05,6.683672e-06,3.9157865e-07,1.5489917e-07,6.8590984e-06,0.0047144033,0.0002553187","0.63025945,0.009909006,3.796813e-06,4.1764724e-05,3.7224476e-05,0.00043084132,8.422052e-05,2.624089e-07,0.3514601,0.0077733705","0.8667864,0.009771846,3.0048666e-05,0.00014903674,1.5643632e-06,1.7344736e-07,6.091087e-07,5.8619186e-08,0.12322701,3.316601e-05","0.99972874,1.5479529e-07,6.42993e-05,3.4982552e-06,1.3955605e-06,8.6401375e-09,1.00849284e-07,4.1927123e-10,0.00020077892,9.518112e-07","0.9942878,1.040064e-05,0.002917434,0.00017882846,0.0022050035,3.1448558e-08,6.243584e-06,4.5539673e-06,0.0002329453,0.00015690525","0.9437241,0.00046273402,1.1735967e-06,0.00013941618,1.1848713e-05,1.4476961e-07,6.3994674e-05,5.455579e-08,0.051153116,0.004443448","0.8588317,0.000117901545,7.5757146e-07,9.635161e-06,4.768227e-08,2.1635285e-09,5.436061e-09,1.0453478e-10,0.14103341,6.625997e-06","0.9968567,6.108668e-07,0.0024452123,7.690789e-06,1.7063023e-05,4.04532e-08,7.358548e-06,2.6175089e-09,0.0006648329,2.912547e-07"
75,9,9,2,"0.13113178,7.992858e-06,0.24925795,0.61273235,8.628961e-05,0.006062057,7.456123e-05,2.6813512e-07,0.00064633327,4.028914e-07","0.029713422,7.409938e-08,0.95928293,0.010845843,9.4178506e-07,1.8839143e-06,1.5263935e-05,1.0839936e-07,0.0001396137,6.6788224e-09","0.08788963,0.00014109114,0.33425558,0.31886122,1.9004401e-06,0.0005691835,6.4434724e-05,3.4922355e-06,0.25812075,9.266008e-05","0.00012632365,6.2074426e-09,0.98687786,0.012995016,1.0040911e-08,9.793102e-08,6.205981e-07,1.3370482e-10,8.993412e-08,8.5779644e-10","0.9329107,0.0001283665,0.026747309,0.023721274,0.003941988,1.6187623e-05,0.0012494389,7.313304e-06,0.0015459559,0.009731481","0.91842,0.0007640865,0.010399165,0.06922237,2.2665617e-07,1.7749877e-05,2.061513e-05,1.4828532e-08,0.0011034843,5.215471e-05","0.010323664,8.776527e-08,0.00026563765,0.9891644,9.1546536e-07,9.73319e-07,6.093669e-05,1.381317e-09,0.00018189214,1.4126232e-06","0.07977571,0.00019703354,0.41619962,0.5000281,1.3454431e-08,0.0036908947,6.329886e-05,3.6441146e-05,6.1065593e-06,2.8361628e-06","0.99583364,1.7403481e-07,0.00364868,0.0003007194,2.8143807e-08,0.00014755467,1.3874835e-06,4.446297e-05,2.1623033e-05,1.7318802e-06","0.07653731,0.0010642229,0.49485302,0.4267542,1.1544507e-06,0.00051994895,8.9211585e-07,1.5088025e-06,0.00026592915,1.7896417e-06","0.00048143222,6.1976546e-10,0.99849546,0.0010139307,1.7366716e-08,7.2074954e-06,1.8693811e-08,1.8789407e-07,1.7729963e-06,3.1009423e-10","0.016737467,3.3909113e-05,0.9821702,0.00047628928,4.4984392e-07,0.00028413557,4.5833545e-05,1.4550188e-05,0.00023666,4.943284e-07","0.636549,4.0271876e-05,0.32505503,0.033079043,1.8965466e-05,0.0027491704,8.443469e-05,6.473045e-06,0.0023412337,7.641764e-05","0.08788963,0.00014109114,0.33425558,0.31886122,1.9004401e-06,0.0005691835,6.4434724e-05,3.4922355e-06,0.25812075,9.266008e-05","0.029713422,7.409938e-08,0.95928293,0.010845843,9.4178506e-07,1.8839143e-06,1.5263935e-05,1.0839936e-07,0.0001396137,6.6788224e-09"
76,3,3,4,"1.8644338e-05,0.00012537627,2.9086888e-05,0.00025127357,0.8788383,2.268348e-07,0.0822831,2.1812149e-08,0.038439486,1.4482429e-05","0.0008680103,4.5988774e-08,2.8834109e-05,3.5388935e-06,0.99337715,1.4174045e-08,0.005297854,3.2515726e-07,0.00042424037,5.5109425e-08","0.03778184,3.025478e-06,2.9958548e-05,0.0019004659,0.0024050411,7.015176e-07,0.06344668,7.120846e-09,0.89442956,2.8173192e-06","0.0009597782,2.4617299e-05,0.0010914869,0.00071202026,0.0053562415,1.8762533e-07,0.9918143,4.0632878e-07,3.7133916e-05,3.6868119e-06","0.00027142095,0.00015772512,1.7955387e-06,1.8029169e-06,0.020837784,2.1209131e-07,0.20237926,9.1081375e-08,0.7760117,0.0003382127","0.0020099198,3.5799883e-05,6.144778e-07,0.058784347,7.274342e-05,2.3841414e-08,0.9314556,2.1582977e-07,0.007585561,5.5200228e-05","0.053478673,1.879919e-07,0.00021981196,2.211926e-05,0.0008285062,8.26195e-08,0.8870254,6.231786e-08,0.058424875,2.6681806e-07","0.00047628116,9.324319e-05,2.761482e-06,3.55159e-06,0.007454139,2.0045539e-08,0.9916963,3.4030325e-06,0.000269796,6.432635e-07","0.0024325815,1.5185173e-06,1.21890625e-05,7.55716e-06,0.97925305,1.1783123e-07,0.0059294663,3.6454995e-08,0.012363192,1.7589281e-07","0.00017526433,0.0003462424,6.21435e-05,3.398921e-05,5.24685e-05,3.1159422e-07,0.99847287,7.881157e-07,0.00085550593,3.5425353e-07","0.038799487,0.0001991922,9.410542e-06,0.00017060917,0.63185936,2.1351574e-05,0.327772,0.0001390575,0.0010293663,5.345754e-08","5.0803596e-05,0.000115431605,3.437871e-07,1.968303e-06,0.2053635,1.2549278e-07,0.7939456,1.0198055e-05,0.0005045465,7.449872e-06","0.0013666966,0.00022169958,2.5792477e-05,0.0039451523,0.5801792,0.00011662031,0.3977056,1.5766263e-05,0.0164124,1.1058033e-05","0.03778184,3.025478e-06,2.9958548e-05,0.0019004659,0.0024050411,7.015176e-07,0.06344668,7.120846e-09,0.89442956,2.8173192e-06","0.0008680103,4.5988774e-08,2.8834109e-05,3.5388935e-06,0.99337715,1.4174045e-08,0.005297854,3.2515726e-07,0.00042424037,5.5109425e-08"
77,7,7,2,"0.012027807,1.72887e-05,0.0044440157,0.024553683,0.003461381,0.00018717938,9.960256e-07,1.6779122e-05,0.95517766,0.00011321173","0.2113042,6.649691e-08,0.5273613,0.00049196574,0.2565929,6.254147e-07,0.0036763996,2.5115458e-08,0.0005576298,1.4829057e-05","0.78584844,0.00050294556,0.10888479,0.01743944,0.010621719,0.0010305276,0.0054428573,0.0015860719,0.06825478,0.0003884776","0.011377853,0.00023729375,0.9875475,0.00034668174,5.837854e-05,8.477146e-07,1.3359055e-06,1.3435452e-07,0.00023181629,0.00019818524","0.88058126,0.0039159306,0.021059437,0.031789068,0.03920727,0.001024988,9.6788435e-06,0.00048544933,0.011262107,0.010664869","0.9970745,4.2510972e-05,0.0016350287,3.1695647e-05,7.8313593e-07,1.2412417e-07,2.4772169e-06,4.192942e-08,0.00038069015,0.00083201495","0.54909575,2.66501e-05,0.02535092,0.00012952024,0.04800476,0.00031680483,1.8872978e-06,0.0002530176,0.3766624,0.00015835257","0.99898154,4.8265606e-06,0.00058221054,1.1141302e-05,4.897974e-06,1.0506878e-09,8.124798e-07,3.1467173e-06,0.00038321211,2.8157578e-05","0.94368047,6.2581224e-05,0.036131445,0.0029742033,0.0022153915,0.004749786,3.7247078e-06,0.00069327315,0.007556707,0.0019325328","0.9940579,0.0008893599,0.00010245773,0.00041753924,6.43297e-06,5.9525183e-07,9.0968535e-07,1.1491996e-05,0.004471648,4.170213e-05","0.16584516,1.8064756e-07,0.6012904,4.747525e-05,3.4012748e-05,0.00019350692,6.6890716e-05,1.7704974e-06,0.23251954,1.0340879e-06","0.9953992,6.933022e-06,3.7830698e-05,1.3482391e-05,2.0681015e-05,4.274208e-08,3.0190557e-07,8.96964e-07,0.0042127757,0.00030788995","0.70393527,4.6988036e-05,0.0017348683,0.0053177793,0.0027880382,1.7707783e-06,3.655926e-05,1.7872155e-05,0.28586277,0.00025808447","0.78584844,0.00050294556,0.10888479,0.01743944,0.010621719,0.0010305276,0.0054428573,0.0015860719,0.06825478,0.0003884776","0.2113042,6.649691e-08,0.5273613,0.00049196574,0.2565929,6.254147e-07,0.0036763996,2.5115458e-08,0.0005576298,1.4829057e-05"
78,3,5,6,"0.0056591528,2.8087079e-05,0.5595391,0.14841112,0.18617247,0.00079428527,0.09512261,2.0227885e-06,0.0042706933,4.2188393e-07","6.2597814e-05,1.1327717e-06,0.15279019,0.0034037998,0.00016994962,9.218352e-08,0.84357095,3.8666076e-07,8.461661e-07,1.17276455e-08","0.11322171,1.5003288e-05,0.7573153,0.00022221994,0.0010959982,9.90746e-05,0.0774765,2.5297135e-05,0.050492883,3.6012338e-05","1.2966838e-05,6.579011e-08,0.9997409,6.2268904e-05,0.00017252963,2.1203795e-07,1.0680562e-05,1.5766574e-08,2.15252e-07,1.5631089e-07","0.0063659227,2.7477713e-06,0.5116678,7.475021e-05,0.02842728,6.828315e-08,0.45320585,1.9999376e-07,0.00025442147,1.0044955e-06","0.0006493941,7.273461e-05,0.01748575,0.012984024,0.0001094738,4.1666402e-07,0.96831125,1.505806e-08,0.00038595867,1.0445605e-06","0.006893599,1.2164472e-06,0.98428184,0.000967448,0.0041767852,1.6289563e-07,0.003142171,2.0163354e-08,0.0005366076,2.3853465e-07","0.0196265,0.0003607355,0.014356686,0.06336108,0.00076850894,2.6528883e-06,0.90105957,5.074982e-06,0.0004213793,3.7711132e-05","0.03321457,1.4046587e-07,0.06618411,0.0010459096,0.89952415,2.9739392e-06,1.7840675e-05,2.0696983e-07,1.0109084e-05,3.242104e-08","0.99014306,4.96156e-05,0.0067914794,0.0017080398,0.00013463593,2.4281753e-06,5.289169e-05,1.5086987e-07,0.0011117713,5.954908e-06","4.3388132e-05,5.028793e-07,0.5288099,0.0730086,0.2770172,1.7558708e-06,0.119670436,2.7396694e-09,0.0014482234,1.8873365e-08","0.41132843,0.0016745614,0.06475425,0.00035753523,0.0026525636,4.1490853e-06,0.5146299,3.6546405e-06,0.0044041486,0.00019086058","0.00069714175,0.00010831965,0.0180758,0.06403487,0.06413706,1.22318115e-05,0.8475336,4.1469107e-06,0.0053004096,9.649045e-05","0.11322171,1.5003288e-05,0.7573153,0.00022221994,0.0010959982,9.90746e-05,0.0774765,2.5297135e-05,0.050492883,3.6012338e-05","6.2597814e-05,1.1327717e-06,0.15279019,0.0034037998,0.00016994962,9.218352e-08,0.84357095,3.8666076e-07,8.461661e-07,1.17276455e-08"
79,0,0,6,"0.008508606,0.00021318987,0.88342214,3.674799e-05,0.00012022023,0.005063885,0.02856381,2.365012e-08,0.073776826,0.00029452765","0.00013829496,6.821393e-08,0.0005693886,6.2197685e-08,5.703959e-07,6.472377e-07,0.999223,9.587316e-09,6.794038e-05,7.257472e-08","0.9990546,7.0638514e-08,0.0009355098,9.245318e-08,2.8150235e-09,6.31995e-09,1.0070717e-06,3.7163026e-11,8.716538e-06,2.9409115e-09","0.98574626,2.9204114e-07,0.012577052,8.5343556e-05,3.3791894e-05,1.9076558e-06,0.001553061,1.2446839e-08,1.3857687e-06,7.993381e-07","0.91909665,6.539974e-08,0.08076844,1.5283676e-07,1.1451509e-07,8.546194e-09,1.505551e-07,1.0145102e-08,0.00012874659,5.6935983e-06","0.9999529,8.28622e-06,1.1884186e-07,2.0076359e-10,1.3689112e-10,3.3966883e-13,1.5421121e-09,1.8519758e-12,9.969048e-07,3.7670885e-05","0.98340225,2.2076267e-07,0.00048023206,1.6110913e-07,3.4941673e-05,1.4636704e-07,5.623661e-06,3.9737373e-08,0.016073838,2.5539275e-06","0.7554072,3.584339e-06,0.24454054,2.4381712e-05,3.3673192e-08,2.6211907e-08,8.194281e-06,2.860401e-09,1.5783296e-05,3.1188281e-07","0.8935811,1.2708893e-05,0.008054387,0.00022201696,0.0012428311,2.5148138e-05,0.0005597137,9.15337e-09,0.09628833,1.3792505e-05","0.9997961,0.00017575438,2.2348825e-06,8.174303e-07,3.2870012e-08,1.6729631e-09,1.3514567e-09,3.3392271e-09,2.4582972e-05,5.2492305e-07","0.97087324,3.2022605e-08,0.0288178,4.5097764e-07,2.828351e-07,7.128446e-07,9.1974774e-09,5.0265677e-11,0.00030743846,1.1573816e-07","0.6909365,0.0001237787,0.00010388162,0.0020084397,0.0039234455,1.968061e-05,0.008379409,1.2331381e-07,0.2879162,0.006588587","0.9999343,1.7453585e-08,3.8256344e-06,4.8014e-08,1.1802251e-05,2.1669973e-07,9.716093e-08,4.5382227e-09,4.7282534e-05,2.3059638e-06","0.9990546,7.0638514e-08,0.0009355098,9.245318e-08,2.8150235e-09,6.31995e-09,1.0070717e-06,3.7163026e-11,8.716538e-06,2.9409115e-09","0.00013829496,6.821393e-08,0.0005693886,6.2197685e-08,5.703959e-07,6.472377e-07,0.999223,9.587316e-09,6.794038e-05,7.257472e-08"
80,0,0,0,"0.28846523,4.8695878e-05,0.56761575,0.013930485,0.034506228,0.00042447489,0.005949288,1.3548916e-10,0.089059785,6.3155554e-08","0.57745224,4.0217937e-10,0.42017835,6.036795e-06,1.6008032e-06,1.1382945e-09,2.2917831e-08,1.7407011e-09,0.0023616727,9.367517e-10","0.96701336,1.0578768e-05,0.03239192,9.894733e-07,3.1895402e-07,7.204765e-11,2.696878e-09,7.301897e-11,0.00058271416,4.9430653e-08","1.2697213e-16,2.476291e-17,1.8305436e-06,1.3061049e-23,0.02424887,2.3898376e-22,5.9435337e-24,1.3273869e-08,2.0693185e-17,0.97574925","0.74542433,1.7509972e-05,0.24631916,3.9014085e-05,0.008000295,2.6174826e-06,1.3578201e-05,2.6137744e-07,0.00018295975,2.8774508e-07","0.92778325,0.00043363005,0.008834696,0.0030673572,6.1970795e-06,9.817587e-08,5.8785513e-06,3.3113001e-09,0.05986889,3.816337e-10","0.9627851,7.5257296e-05,0.03682244,0.00020736307,4.77839e-06,2.3468199e-06,9.811088e-07,1.3132823e-09,0.00010158897,1.3541424e-07","0.21972694,0.0035294094,0.42928463,0.13284212,7.6025164e-05,1.8701188e-05,0.0001024617,1.0572723e-05,0.21431467,9.448842e-05","0.42529035,3.708318e-07,0.57432765,5.240897e-08,0.00031831348,4.80946e-06,1.5710842e-07,4.3809028e-09,5.8366462e-05,1.6923435e-11","0.46081164,1.08227805e-05,0.5234037,1.5396207e-06,0.008651506,4.7032818e-09,7.485575e-10,4.0301206e-08,0.0071207266,1.1368084e-08","0.9189584,4.5765833e-07,0.0779214,1.3976013e-05,1.99427e-06,3.5028495e-07,1.4008731e-07,1.4018334e-10,0.0031032998,4.6437687e-08","0.9031536,6.049724e-06,0.0011834725,0.0031622353,0.00031269697,2.0567186e-05,6.4702717e-06,2.430954e-08,0.09215433,7.0359664e-07","0.7818102,1.0440968e-07,0.21633068,0.000102353275,5.6491004e-05,1.206259e-06,3.2734445e-07,2.7628462e-09,0.0016985795,4.966088e-08","0.96701336,1.0578768e-05,0.03239192,9.894733e-07,3.1895402e-07,7.204765e-11,2.696878e-09,7.301897e-11,0.00058271416,4.9430653e-08","0.57745224,4.0217937e-10,0.42017835,6.036795e-06,1.6008032e-06,1.1382945e-09,2.2917831e-08,1.7407011e-09,0.0023616727,9.367517e-10"
81,5,5,2,"0.16972914,2.4022851e-05,0.8248762,0.0016878332,6.27217e-06,7.760538e-05,0.000896912,2.5914064e-06,0.0026849248,1.4504326e-05","0.04103685,4.9012518e-14,0.9589625,6.6073587e-09,1.0054909e-10,1.9886592e-12,3.698074e-09,6.7528526e-07,1.988723e-09,1.3559165e-10","0.00823566,1.5934857e-07,0.9844029,6.296285e-05,0.0027692444,2.1139468e-07,0.0045227003,5.524807e-07,5.7477205e-06,4.0768184e-09","0.014876346,3.1681148e-07,0.9848488,4.9823e-07,7.489625e-07,4.0458385e-08,0.00027112837,4.792574e-07,1.5259294e-06,2.434212e-07","0.0022095207,1.3311262e-08,0.98782533,3.1349624e-05,0.009919119,7.876654e-08,6.0110733e-06,4.737782e-06,3.742822e-06,9.7879315e-08","0.9130873,1.1498386e-05,0.07231229,1.1535642e-05,2.5095822e-05,1.4691567e-08,1.2038655e-06,1.3418178e-05,0.014114813,0.0004227447","0.6447587,7.3982555e-06,0.35449624,5.4921755e-05,0.00018765344,6.171766e-06,3.4887012e-06,2.6351834e-06,0.00044914885,3.3603363e-05","0.9842904,1.5041074e-06,0.0144030005,3.594099e-06,0.00065679365,2.5211648e-08,1.8945136e-06,0.00058736955,5.4421576e-05,8.696078e-07","0.44402438,3.793711e-08,0.55576885,1.5859231e-06,0.00020425401,2.3584741e-07,5.4415523e-08,3.6568636e-07,2.5769128e-07,4.3708983e-09","0.032015752,6.080214e-08,0.96687686,2.251043e-07,3.1845843e-06,5.613422e-07,2.8891947e-07,0.0011029919,5.3539075e-09,4.186881e-09","0.1690093,8.067024e-07,0.8296118,0.0002191511,0.00057071826,6.0583723e-05,5.06998e-05,0.0003240008,0.00015199637,8.7009164e-07","0.8295102,4.3444467e-07,0.124756075,3.3559677e-06,0.00012305398,4.038611e-06,0.044439316,2.6172034e-05,0.0011343332,3.0785845e-06","0.0011078716,3.1468625e-09,0.87344295,0.00015115576,0.00041411133,7.204028e-06,0.124836,1.0840848e-05,2.6440275e-05,3.4030943e-06","0.00823566,1.5934857e-07,0.9844029,6.296285e-05,0.0027692444,2.1139468e-07,0.0045227003,5.524807e-07,5.7477205e-06,4.0768184e-09","0.04103685,4.9012518e-14,0.9589625,6.6073587e-09,1.0054909e-10,1.9886592e-12,3.698074e-09,6.7528526e-07,1.988723e-09,1.3559165e-10"
82,2,2,3,"0.00031246463,0.0003149814,0.8694855,0.016525228,7.7150726e-05,3.343251e-05,0.11086077,1.6690916e-09,0.002332537,5.7891884e-05","0.007371716,0.00044159318,0.00411962,0.47993866,5.167555e-05,7.083947e-05,0.09320999,1.7761006e-06,0.414737,5.707821e-05","0.012129536,0.00010811035,0.9230376,0.039378114,0.0061126407,0.0004693899,0.013746669,2.4867168e-06,0.0049406188,7.492371e-05","8.805722e-05,4.9170135e-06,0.93759227,0.05466062,0.006588489,1.994698e-05,0.0010346295,2.8798337e-07,8.778207e-06,2.002481e-06","0.00010796757,6.494069e-06,0.976344,0.0021986822,0.0002372897,3.2485985e-07,0.017422518,1.5040396e-07,0.0036701572,1.2368495e-05","0.0068778,1.986546e-05,0.499511,0.10011265,7.29478e-06,5.9583846e-05,0.3688887,2.7967403e-07,0.02269013,0.0018327344","0.012841148,4.8788717e-08,0.9863018,0.00022032071,4.672089e-07,8.2395457e-07,0.0005419021,4.22841e-09,8.869391e-05,4.7479293e-06","0.0010021577,1.4542312e-05,0.8058099,0.099337935,0.00045790197,7.51486e-06,0.09304578,1.07137815e-07,0.00031282357,1.13504875e-05","0.0037834027,8.453775e-05,0.43915513,0.032011144,0.016702538,3.419108e-05,0.043593902,1.4378621e-07,0.46429196,0.0003430895","0.026638372,0.0001372829,0.6170171,0.21741605,0.00021905746,7.581213e-05,0.13807656,1.2625509e-06,0.00038985987,2.8716622e-05","1.4690813e-06,4.7472955e-07,0.98959804,0.0029230304,0.0005728443,3.5326107e-07,0.0067962655,2.6866392e-10,0.000107600696,1.0815128e-08","0.023112554,1.0769965e-05,0.8864089,0.00042824564,0.00018594506,3.56445e-05,0.08629838,0.002883564,0.0005689756,6.6990346e-05","0.0012373618,1.13470805e-05,0.50014806,0.23488763,0.0006457571,4.0563522e-05,0.26075327,3.6003236e-08,0.002172029,0.000103957056","0.012129536,0.00010811035,0.9230376,0.039378114,0.0061126407,0.0004693899,0.013746669,2.4867168e-06,0.0049406188,7.492371e-05","0.007371716,0.00044159318,0.00411962,0.47993866,5.167555e-05,7.083947e-05,0.09320999,1.7761006e-06,0.414737,5.707821e-05"
83,2,2,3,"0.0038366253,1.7090608e-05,0.085532434,0.17256181,0.099382296,0.0064615463,0.5203732,5.9451065e-08,0.11183316,1.6970479e-06","0.015030496,0.00047761234,0.005868836,0.73393065,0.02399324,0.0009184383,0.20662712,0.00069673214,0.012340931,0.00011601128","0.58158374,7.950542e-05,0.20202366,0.07180189,0.026523467,0.011162728,0.10095987,1.1526459e-05,0.0058147474,3.894716e-05","0.019574191,0.0009949533,0.2076521,0.22224027,0.1584657,9.271964e-06,0.39092982,2.3350865e-06,2.0174606e-05,0.00011119615","0.07236885,0.003969618,0.03464565,0.06536863,0.35147032,5.7459885e-05,0.45076534,1.0862915e-05,0.0039367084,0.017406516","0.7704586,0.014160884,0.0060553625,0.0634056,0.11522683,0.000164518,0.02405864,2.2686676e-05,0.006359281,8.7576234e-05","0.7469863,1.10916035e-05,0.18605214,0.0030845911,0.0040325797,6.867022e-06,0.05265698,2.3114218e-07,0.0070825196,8.660994e-05","0.36422285,0.0024370842,0.016884062,0.42857885,0.1858887,5.1330182e-05,0.00078024436,8.39894e-05,0.00085761835,0.00021532916","0.00024815262,3.5617955e-08,0.00015830279,0.00028462996,0.999292,2.0586204e-07,4.64423e-06,3.4502454e-10,1.1957831e-05,3.207279e-09","0.61475205,0.0005048608,0.14438382,0.16526254,0.07093324,0.00034691332,0.003541049,1.4676441e-05,0.00020716079,5.366566e-05","0.0029985374,2.6970048e-07,0.046180006,0.0012861226,0.94944996,1.2369062e-05,3.861848e-05,2.2003915e-07,3.388772e-05,2.4924418e-08","0.06915696,0.0006088272,0.03940217,0.007751787,0.86623,2.1990714e-05,0.014257284,0.0019154686,0.00021270647,0.00044278108","8.891952e-05,0.0004263741,0.016190508,0.047794968,0.75666666,8.933261e-05,0.17640804,4.5076078e-08,0.002290157,4.4984205e-05","0.58158374,7.950542e-05,0.20202366,0.07180189,0.026523467,0.011162728,0.10095987,1.1526459e-05,0.0058147474,3.894716e-05","0.015030496,0.00047761234,0.005868836,0.73393065,0.02399324,0.0009184383,0.20662712,0.00069673214,0.012340931,0.00011601128"
84,3,3,0,"0.9772752,0.00043581144,4.442352e-05,0.00051925733,0.00018956485,4.8127043e-07,4.1941585e-05,1.0067659e-07,0.02142878,6.4396074e-05","0.9740078,1.5984951e-13,0.025992246,1.1181421e-11,1.2699945e-11,7.437585e-16,6.939747e-09,4.9780135e-11,8.555019e-10,4.5237838e-11","0.9885423,1.5193849e-06,0.01119786,6.898255e-05,9.723854e-08,4.0800334e-08,0.00018435616,1.8873676e-09,4.7653725e-06,1.2343761e-08","0.81233543,9.892772e-09,0.18765911,2.127525e-07,1.0910388e-06,8.4227096e-08,3.972991e-06,1.2122514e-09,8.612668e-08,2.5885074e-09","0.9999739,3.7275654e-06,1.31217e-06,2.4258736e-06,2.964824e-07,8.671851e-08,1.6810283e-08,5.9437424e-09,2.503795e-07,1.8074052e-05","0.9999682,4.2661654e-06,4.6971613e-06,8.280611e-06,1.4071924e-09,2.7116544e-08,3.2131766e-07,2.1796152e-08,2.6200998e-06,1.1563884e-05","0.97926223,3.7140143e-07,0.020619754,2.1179443e-05,1.7298988e-05,2.1873977e-05,3.1067935e-05,1.8496545e-06,2.300158e-05,1.3951462e-06","0.99173975,0.0060592587,0.00025538803,0.0012057701,1.0412256e-05,9.0641873e-07,0.0007075818,1.3001437e-07,1.9276937e-05,1.5611674e-06","0.99427915,2.744106e-10,0.00572089,3.7880783e-09,1.8616e-09,5.4492797e-09,3.741729e-11,1.5977566e-09,2.4595428e-10,1.709975e-10","0.99956876,5.3669623e-06,0.00042355733,1.805543e-07,1.8404105e-08,3.1954817e-10,2.8520335e-08,1.4511211e-07,1.9003442e-06,1.8816843e-08","0.9995492,1.1901761e-09,0.0004310763,1.214191e-05,1.1639592e-07,6.733242e-06,7.37179e-08,1.7765124e-09,6.5831625e-07,1.3004924e-10","0.99994206,5.1620073e-09,4.70784e-05,1.882186e-08,6.8437283e-09,8.255564e-10,1.3356139e-07,2.3843189e-10,1.0702687e-05,3.145198e-08","0.99954635,5.523404e-07,0.00015707623,0.00020549218,3.0358856e-06,2.7337685e-06,4.6131026e-05,2.9147727e-06,3.0089757e-06,3.2779033e-05","0.9885423,1.5193849e-06,0.01119786,6.898255e-05,9.723854e-08,4.0800334e-08,0.00018435616,1.8873676e-09,4.7653725e-06,1.2343761e-08","0.9740078,1.5984951e-13,0.025992246,1.1181421e-11,1.2699945e-11,7.437585e-16,6.939747e-09,4.9780135e-11,8.555019e-10,4.5237838e-11"
85,8,8,8,"4.75191e-07,1.5174356e-08,3.4621328e-09,5.9207352e-08,9.632166e-10,1.1044964e-11,4.9632104e-10,7.97677e-15,0.9999994,7.5409173e-10","0.032579303,2.1524113e-05,0.11532686,0.06835947,0.00045409094,9.413883e-06,0.013555173,5.401009e-07,0.7696417,5.189708e-05","0.46272314,6.5975706e-07,8.838833e-06,1.6368569e-05,3.5060395e-07,3.3795914e-08,2.1272201e-07,2.420225e-11,0.53724915,1.2890946e-06","0.64591473,3.8518083e-05,0.2691735,0.016505338,0.0074014096,2.617746e-06,0.00027102538,2.1484982e-07,0.060314406,0.00037832744","0.0008631865,8.859241e-05,9.924169e-05,0.00021738898,0.00011980678,3.296457e-08,3.9754827e-06,6.726748e-08,0.9979235,0.0006841971","0.5298648,0.00012156586,1.4738093e-05,2.1172034e-05,3.4790144e-06,2.8470917e-10,4.0210037e-07,5.1604268e-09,0.46988657,8.731969e-05","0.01371079,2.2141548e-07,0.0011342696,2.7831513e-05,7.8732555e-06,1.020677e-07,1.8748364e-05,8.842272e-09,0.9850995,6.404633e-07","0.17020597,0.00020129415,0.020235008,0.026612027,0.013205204,1.0927695e-06,0.001005034,2.3060622e-06,0.7587933,0.009738801","4.3880333e-05,6.3859716e-08,2.5812194e-06,1.6455704e-05,0.00044470697,4.5415725e-09,4.357912e-08,9.5060036e-11,0.9994917,6.585283e-07","0.75097084,1.9257393e-05,0.21098885,0.021502217,0.006130777,5.993305e-05,2.5685253e-05,1.3618641e-05,0.010271786,1.7119992e-05","0.9902654,1.5927081e-07,0.005290809,0.00024334018,4.1987372e-05,4.334007e-07,2.951266e-07,1.2426159e-08,0.004156348,1.0917859e-06","0.10050685,0.00056065555,0.084293775,0.0027496684,0.048671696,6.31822e-06,0.09341869,0.0005709319,0.6571048,0.012116548","0.24866964,5.0719927e-06,0.013464993,0.014723198,0.012280072,5.2755067e-06,8.84021e-05,4.645537e-08,0.71041894,0.00034434843","0.46272314,6.5975706e-07,8.838833e-06,1.6368569e-05,3.5060395e-07,3.3795914e-08,2.1272201e-07,2.420225e-11,0.53724915,1.2890946e-06","0.032579303,2.1524113e-05,0.11532686,0.06835947,0.00045409094,9.413883e-06,0.013555173,5.401009e-07,0.7696417,5.189708e-05"
86,6,6,2,"0.98801035,1.9261177e-05,0.008881262,8.9578e-06,2.9671658e-06,1.4644539e-05,0.0024080307,1.3595495e-08,0.0006534233,1.0065721e-06","0.40293244,2.1461155e-08,0.5970346,9.043954e-07,2.802087e-07,2.8576515e-08,3.4893546e-06,2.7177594e-09,2.818347e-05,4.168608e-09","0.047199447,1.1060542e-07,0.9523966,5.5978464e-05,2.8578268e-07,1.7381179e-06,3.9937193e-05,1.317686e-09,0.00030597282,1.8753858e-10","0.035620585,1.0309088e-06,0.9643141,6.9903814e-07,1.1677317e-06,4.245276e-08,3.4287666e-05,2.158334e-07,2.780163e-05,6.207205e-08","0.48878688,1.3778585e-05,0.51045257,0.00018785297,5.4593743e-06,7.0264273e-06,0.00027930771,9.473901e-08,0.0002465243,2.050784e-05","0.8439273,7.654331e-06,0.15559503,1.6429814e-06,5.0566236e-08,1.2257048e-08,0.0004665205,3.1662586e-10,1.398738e-06,3.3813646e-07","0.94940066,0.0010429329,0.047909677,0.0010251566,3.042204e-06,1.125672e-05,0.0001737328,2.8402958e-06,0.0004196741,1.0983278e-05","0.9234172,4.1610554e-05,0.07628492,0.00013822186,1.0135806e-06,2.0645632e-06,4.5784534e-05,2.2067525e-05,4.54457e-05,1.629436e-06","0.06037458,2.7316567e-08,0.9395788,1.0028778e-07,1.1609065e-06,6.809875e-08,4.504452e-05,7.307239e-08,2.7653317e-07,2.031489e-09","0.4589287,1.3631879e-05,0.54098386,4.476433e-06,1.1982377e-07,2.4525028e-07,1.791247e-06,5.2758376e-05,1.4378428e-05,2.8693545e-08","0.23113383,2.1081769e-05,0.7602205,0.0039440603,6.915129e-07,0.0012343898,0.00049340306,1.8193406e-07,0.0029517864,4.981391e-08","0.8557665,1.0797528e-05,0.14276709,0.00011653359,4.5333954e-07,1.9103945e-05,0.0003135483,6.0310333e-05,0.00092332903,2.243128e-05","0.5805721,3.711834e-06,0.41550815,0.0017056274,3.9869574e-05,7.4900105e-05,0.00029770297,1.5203526e-06,0.0017962315,1.6873919e-07","0.047199447,1.1060542e-07,0.9523966,5.5978464e-05,2.8578268e-07,1.7381179e-06,3.9937193e-05,1.317686e-09,0.00030597282,1.8753858e-10","0.40293244,2.1461155e-08,0.5970346,9.043954e-07,2.802087e-07,2.8576515e-08,3.4893546e-06,2.7177594e-09,2.818347e-05,4.168608e-09"
87,3,3,0,"0.10102604,0.0018871358,5.2026485e-07,7.8945334e-07,0.0011385118,1.4669315e-07,3.0454838e-05,1.11361125e-08,0.8959152,1.2535842e-06","0.9177646,4.5817337e-06,0.003998913,3.4789973e-06,0.0001262534,1.9991559e-08,0.00017900592,3.237036e-09,0.077922225,9.244467e-07","0.01909927,5.929712e-06,6.3638913e-06,6.2708295e-08,6.1588406e-05,3.8499945e-08,0.00024143417,5.483754e-11,0.9805853,3.5667242e-09","0.033423252,0.0009910625,0.11306514,1.3019576e-06,9.391087e-06,2.2665078e-07,0.00039977793,7.026498e-08,0.8521072,2.4847525e-06","0.85482943,0.00036373283,0.010045444,0.00041107382,0.0010867806,1.3374878e-07,0.034306176,1.0514183e-07,0.09860993,0.00034718128","0.08511923,4.630365e-05,1.536901e-06,2.2050086e-05,2.4065054e-07,4.5172847e-08,0.0029453859,3.2570494e-12,0.9118639,1.3954595e-06","0.540822,4.037874e-06,3.2159678e-05,1.331507e-07,1.4388226e-05,1.8683185e-08,1.6148523e-07,1.4488278e-12,0.4591267,3.6805662e-07","0.00089677883,5.1010273e-05,1.1874543e-05,1.6505692e-07,1.8303401e-08,6.054878e-10,1.1957341e-05,4.843325e-10,0.9990281,2.0401704e-07","0.0056475108,8.953213e-06,1.5543765e-05,2.5803504e-06,1.3379005e-05,8.4043545e-09,0.00045837148,1.7488253e-10,0.99385333,2.9383958e-07","0.95623195,0.0005997272,3.6137317e-05,4.902908e-06,2.6737714e-06,4.3289017e-08,8.11538e-07,1.116101e-08,0.04312328,5.209081e-07","0.80035245,5.313408e-06,9.124007e-05,1.0272341e-07,1.4764605e-07,1.5671802e-09,8.243364e-07,7.2968936e-11,0.19954978,1.8611551e-08","0.29888853,0.00012341856,1.4115228e-05,6.212235e-05,0.003457366,2.2041966e-07,0.00015384846,1.0793022e-07,0.69725317,4.712544e-05","0.025814438,2.4041448e-05,1.6031834e-05,3.5989076e-06,5.029451e-06,1.9490097e-08,8.8661895e-05,1.9153659e-09,0.97402894,1.920995e-05","0.01909927,5.929712e-06,6.3638913e-06,6.2708295e-08,6.1588406e-05,3.8499945e-08,0.00024143417,5.483754e-11,0.9805853,3.5667242e-09","0.9177646,4.5817337e-06,0.003998913,3.4789973e-06,0.0001262534,1.9991559e-08,0.00017900592,3.237036e-09,0.077922225,9.244467e-07"
88,2,4,2,"0.86537385,0.00031918922,0.036198255,0.086111665,0.00019109665,0.0042443248,0.007485715,1.06447e-05,6.0808074e-05,4.5481183e-06","0.15175039,8.644783e-10,0.84822106,2.741546e-05,1.0106853e-09,5.8119813e-08,2.2491868e-07,3.111226e-08,8.2692446e-07,1.0040148e-08","0.3172494,0.00020170226,0.67065704,0.011007327,7.2694085e-05,0.000353377,0.0004146844,1.8023884e-06,4.143699e-05,5.2524325e-07","0.34669802,0.00024962457,0.035234988,0.060525406,4.070037e-08,2.4256611e-05,0.5569779,7.993003e-06,0.00024678884,3.4922992e-05","0.22652498,0.015470351,0.5597173,0.056677204,0.054751888,0.05674023,0.010390364,0.007845391,0.00016047558,0.011721791","0.0637704,8.9430585e-05,0.015249157,0.8776887,1.697069e-07,0.0025683795,0.027019668,0.013610563,3.4482193e-06,1.797356e-07","0.96951115,1.954819e-05,0.008064048,0.02228214,4.7852204e-06,3.6105983e-05,6.75703e-05,1.010297e-05,4.2898982e-06,3.156174e-07","0.31842196,0.0044321953,0.67565256,0.00089058426,2.014077e-06,5.3907256e-06,3.9884297e-05,0.0003905802,0.00015331923,1.1503559e-05","0.10206922,0.00038016593,0.887793,0.0026736297,0.00031118814,0.0019469201,0.00028565698,0.0043332176,0.00020453079,2.505734e-06","0.002735038,0.0003178532,0.9719026,2.8981756e-05,0.0019485714,4.1414896e-06,1.6515378e-06,0.023060955,3.0766944e-07,1.443178e-08","0.6927179,0.002569586,0.30013457,0.0035676905,1.599206e-05,0.00017235901,4.149513e-05,0.00046069524,0.00031936148,3.5886558e-07","0.96383613,0.0004147683,0.00068776804,0.001438116,0.0024333168,1.5780159e-05,5.308686e-08,0.031170523,2.7429467e-06,7.8880925e-07","0.0030884475,0.00014047034,0.8570165,0.08228754,0.0018981092,0.0042026304,0.05099823,0.00026372247,8.5518586e-05,1.8870533e-05","0.3172494,0.00020170226,0.67065704,0.011007327,7.2694085e-05,0.000353377,0.0004146844,1.8023884e-06,4.143699e-05,5.2524325e-07","0.15175039,8.644783e-10,0.84822106,2.741546e-05,1.0106853e-09,5.8119813e-08,2.2491868e-07,3.111226e-08,8.2692446e-07,1.0040148e-08"
89,0,0,6,"1.8486431e-05,3.8136739e-07,0.009185133,0.0011292455,0.021323305,5.944699e-05,8.569526e-06,2.4608104e-08,0.96827537,1.706534e-07","0.027702676,5.425406e-05,0.097866245,0.0036552914,0.0027460607,3.792011e-05,0.62411696,4.117769e-06,0.24363628,0.00018022052","2.3906974e-05,5.574703e-07,1.0540052e-07,6.191037e-08,6.762773e-06,7.0110935e-09,1.0399835e-05,9.499339e-12,0.99995804,5.4486065e-08","0.016595686,0.0010061103,0.069612525,0.047909804,0.00414038,0.0014607017,0.059448287,1.9077277e-06,0.7997031,0.00012155607","0.0012906747,9.123082e-06,0.000471099,0.0001111297,0.0010461077,2.844204e-06,0.00012957843,5.0839732e-09,0.9969368,2.8074967e-06","0.00035037682,1.009954e-05,0.003063942,0.02599312,0.0010497125,2.0411479e-05,0.0012381292,1.0058084e-07,0.968273,1.1730177e-06","0.0034958692,7.318919e-06,0.041161515,0.0002819379,0.1907247,0.00024114276,2.7972981e-05,3.7286267e-05,0.7639374,8.477946e-05","8.186507e-05,4.7438058e-05,0.003644581,0.015239186,0.0025291566,7.44617e-05,0.029126015,1.7625579e-06,0.9492478,7.848175e-06","0.0005727616,2.5075346e-06,2.3245055e-05,0.00014580209,8.9399444e-05,9.056248e-06,0.0001491487,2.1817574e-09,0.999006,2.045199e-06","0.32038006,8.2612634e-05,0.056017037,0.04898959,0.032148365,0.0013171539,0.003956335,1.4030705e-06,0.53708035,2.7148144e-05","0.00057981565,8.920537e-06,0.00014606817,3.3189113e-05,0.003272697,6.1138235e-06,1.865357e-05,5.2383973e-09,0.99587053,6.392642e-05","0.008317474,0.00036171984,0.03749718,0.0016503937,0.4213995,0.0003709243,0.008516386,7.3868264e-06,0.5216422,0.00023682305","0.0002861988,3.958446e-06,6.369877e-05,0.0003729029,0.0019804495,2.3633322e-05,6.346532e-05,7.908904e-08,0.99720407,1.4334656e-06","2.3906974e-05,5.574703e-07,1.0540052e-07,6.191037e-08,6.762773e-06,7.0110935e-09,1.0399835e-05,9.499339e-12,0.99995804,5.4486065e-08","0.027702676,5.425406e-05,0.097866245,0.0036552914,0.0027460607,3.792011e-05,0.62411696,4.117769e-06,0.24363628,0.00018022052"
90,5,5,2,"0.018337453,0.0010542278,0.010496317,0.00051778945,0.15833946,0.00048264107,0.12095008,2.846864e-06,0.6894993,0.0003198896","0.21626742,1.861574e-10,0.7638991,7.56861e-08,0.015753102,6.906555e-10,0.0040242733,1.2741963e-07,5.5899985e-05,1.6863742e-08","0.0029672778,1.9616358e-07,0.019669114,3.091893e-05,0.9044324,0.00018473942,0.06768619,4.9093094e-09,0.00502914,5.1634825e-09","0.23776446,4.605577e-06,0.65495145,0.0006727046,0.069221534,1.158076e-07,0.033742476,1.1992576e-07,0.003639025,3.5382873e-06","0.0003175609,5.34704e-07,0.14740872,1.6735056e-06,0.046395116,2.1969072e-08,0.805816,4.4568843e-08,5.680734e-05,3.5712249e-06","0.74732506,3.2773473e-06,0.12293498,0.0001347392,0.11539754,1.447015e-06,0.009366125,6.555582e-07,0.0048255073,1.06592715e-05","0.02367541,3.285838e-06,0.029964564,6.0758507e-06,0.0028185048,2.3102017e-07,0.90595347,3.923977e-09,0.037576884,1.5488639e-06","0.00316561,1.2035483e-06,0.8529368,2.8830449e-05,0.049194466,2.9377649e-08,0.09417957,4.2209514e-08,0.0004930907,4.2760357e-07","0.4877185,4.760437e-06,0.12877437,0.00011857477,0.30326393,0.00022606371,0.026723927,2.186532e-06,0.0531672,4.7078643e-07","0.012139069,8.521244e-07,0.8656187,1.0835913e-05,0.00824864,6.150753e-07,0.11395376,7.9773497e-07,2.67662e-05,5.232609e-08","0.00044266015,3.2702208e-10,0.09605524,1.7178436e-05,0.18515173,1.6553948e-07,0.71832925,2.9690759e-09,3.755905e-06,1.8226254e-10","0.36771664,2.4695387e-08,0.19089611,4.6113244e-05,0.052438255,2.248516e-07,0.36214927,2.2107889e-09,0.026733771,1.955804e-05","0.024315488,8.102978e-07,0.025960159,0.0005139843,0.047538657,3.4503074e-07,0.8992932,3.6705938e-08,0.0023706136,6.710629e-06","0.0029672778,1.9616358e-07,0.019669114,3.091893e-05,0.9044324,0.00018473942,0.06768619,4.9093094e-09,0.00502914,5.1634825e-09","0.21626742,1.861574e-10,0.7638991,7.56861e-08,0.015753102,6.906555e-10,0.0040242733,1.2741963e-07,5.5899985e-05,1.6863742e-08"
91,8,8,2,"0.0010320416,0.036476433,0.030136354,0.42624027,0.41570008,0.009036708,0.0011279334,0.014459181,0.06447911,0.0013118591","0.0014037763,8.335549e-06,0.9374544,0.0026688185,0.050267883,0.000121140794,0.0071886033,2.3567663e-06,0.0008840669,5.7490064e-07","0.0004414482,4.8633547e-06,0.9918515,3.0231502e-05,0.0008906399,0.0065493947,0.00021108644,1.6534253e-06,1.9034647e-05,1.3704324e-07","0.00027020817,3.4972236e-06,0.89233875,0.10683838,2.2342809e-05,0.00011918114,0.0003966757,9.865148e-08,9.464214e-06,1.4350045e-06","0.79554105,0.00016600908,0.03547945,0.05858252,0.108487435,4.766493e-05,6.927654e-06,0.0002948164,0.0006001729,0.00079393265","0.81062806,1.43038e-06,0.0075189364,0.16918284,1.6895201e-07,0.0070254933,2.1446148e-08,3.7640115e-05,0.00065183855,0.004953632","0.0030736104,5.708704e-06,0.18089597,0.40816584,0.0017792254,0.0007599406,0.25274274,0.0015103958,0.1510603,6.2903873e-06","0.0019217884,0.00035202812,0.010880443,0.006667047,0.9716259,0.007817946,0.00057730597,0.00010791935,4.6297453e-05,3.3475196e-06","0.14252402,3.6701792e-06,0.70436877,0.020221094,0.11925395,0.007865024,0.00065803726,0.00045707842,0.004645288,3.0465587e-06","0.22635956,5.998929e-06,0.75912195,0.00027030564,0.00010491509,0.00021168058,1.1319726e-05,0.013890497,2.311209e-05,6.4849377e-07","0.0068791355,7.960744e-05,0.5876253,0.30279335,0.03387369,0.061044477,0.0016481512,5.2598836e-05,0.0060011414,2.541226e-06","0.008568734,1.2525352e-05,0.023431392,0.0163924,1.0439794e-05,0.0003635627,0.94995207,0.0010066382,7.821551e-06,0.0002543748","7.54006e-05,5.8755795e-06,0.84211856,0.07878873,0.015860142,0.004006664,0.05891521,1.134065e-05,0.00016436102,5.3781234e-05","0.0004414482,4.8633547e-06,0.9918515,3.0231502e-05,0.0008906399,0.0065493947,0.00021108644,1.6534253e-06,1.9034647e-05,1.3704324e-07","0.0014037763,8.335549e-06,0.9374544,0.0026688185,0.050267883,0.000121140794,0.0071886033,2.3567663e-06,0.0008840669,5.7490064e-07"
92,0,0,0,"0.992478,1.4744363e-06,5.776446e-06,0.00020076787,0.00020352112,3.9212364e-06,5.9198704e-09,4.016895e-08,0.0070298202,7.664463e-05","0.7792021,3.177916e-07,0.055309713,0.13792865,0.0061397767,0.0039511845,0.01698621,1.1879548e-05,0.0004548616,1.5174581e-05","0.9956176,4.5137647e-05,0.00038627244,1.958286e-05,0.00036098566,9.038181e-07,7.719445e-06,6.2213184e-07,0.0035394737,2.171407e-05","0.9486916,5.1603223e-05,0.0019080599,0.049186606,6.0234906e-05,2.345052e-05,6.995776e-08,2.6335003e-06,2.9066816e-05,4.6654364e-05","0.98874354,0.0025647534,0.0006523744,0.00022484806,0.0005879152,5.503162e-06,2.6060616e-05,1.6858427e-05,0.0008372756,0.006340786","0.98953867,5.3274493e-05,5.129275e-08,0.004507268,3.1702504e-05,5.0565923e-06,4.155349e-09,1.8343094e-06,1.398734e-05,0.0058482084","0.21150556,1.5780754e-06,0.74238944,0.014323837,0.013798918,0.00042184794,0.015332576,3.7852755e-05,0.0020989617,8.93804e-05","0.99687886,5.2780793e-05,0.00042367488,0.0018880685,6.041303e-05,8.59407e-06,1.7496159e-05,0.00038194555,6.6015586e-05,0.00022219532","0.9572148,1.5436165e-06,0.0027808226,0.00056176435,0.0004905065,0.03820087,3.7333865e-07,0.00015416216,0.00058519666,1.0073634e-05","0.99935716,7.645139e-05,0.00014046498,4.2655418e-05,7.3910434e-07,7.8710417e-07,1.543362e-08,2.9980665e-06,0.00037321544,5.4926904e-06","0.8694477,2.0034879e-05,0.12641223,0.0017814804,6.275232e-05,0.0003325472,0.0007501278,4.6607727e-07,0.0011648744,2.782353e-05","0.94476336,0.00028997616,7.840523e-05,0.00063957163,0.049998384,0.00056821544,0.00040341873,2.0298667e-05,0.0014407514,0.0017974878","0.998855,2.297791e-07,7.540381e-06,2.1829514e-05,9.487718e-05,1.1620626e-06,1.4120906e-06,1.3457477e-08,0.0009193444,9.8559794e-05","0.9956176,4.5137647e-05,0.00038627244,1.958286e-05,0.00036098566,9.038181e-07,7.719445e-06,6.2213184e-07,0.0035394737,2.171407e-05","0.7792021,3.177916e-07,0.055309713,0.13792865,0.0061397767,0.0039511845,0.01698621,1.1879548e-05,0.0004548616,1.5174581e-05"
93,1,1,0,"0.02998707,4.6255478e-05,6.900418e-07,1.8478693e-07,1.5186112e-06,1.884697e-10,3.9519664e-06,3.445653e-09,0.9699584,1.8373215e-06","0.9714138,8.553194e-09,0.022457685,0.00031588852,8.214987e-06,4.3082503e-07,0.0042350534,1.1166516e-08,0.001567194,1.7108893e-06","0.99728036,5.688898e-07,7.553582e-07,6.445907e-08,1.5496423e-07,1.768216e-08,1.7758192e-06,5.9970515e-11,0.0027163194,2.0103466e-08","0.9974485,2.5404932e-05,0.0005751026,0.0012586337,2.5830498e-06,2.7954927e-08,0.0006704178,4.4794515e-09,1.8016375e-05,1.1195943e-06","0.6621681,6.2108866e-06,0.0031673694,1.8304311e-06,1.3148014e-06,8.239811e-08,0.00035276933,1.0916767e-07,0.33426362,3.8564252e-05","0.9911703,6.5938e-05,1.1025338e-07,6.498024e-08,9.633442e-10,1.479837e-11,5.535942e-08,2.6685004e-10,0.008707894,5.569216e-05","0.978434,8.092162e-07,2.4174788e-05,5.3031318e-08,1.2710972e-06,2.864848e-09,5.4173513e-05,3.897512e-09,0.021485033,4.206422e-07","0.999915,2.1659638e-05,1.977516e-08,4.569804e-05,6.075401e-07,7.123971e-08,1.6019897e-06,5.3289406e-10,3.5153762e-06,1.1861125e-05","0.20720915,1.8151144e-05,0.005286659,0.0001268019,2.1330096e-07,1.9242316e-05,0.007976259,4.4885793e-09,0.7793548,8.726756e-06","0.9918759,0.00486248,0.00064535416,1.8374876e-05,4.9559457e-08,2.3566753e-07,6.0829647e-05,2.1955831e-08,0.0025023958,3.4406235e-05","0.53397846,3.458527e-07,0.4193999,0.0015220024,5.6693284e-06,1.9940635e-06,0.0045789345,8.1757606e-10,0.040512722,8.574388e-09","0.995417,9.143405e-06,0.00010571832,0.00011844995,0.00015484392,3.5376906e-05,8.976819e-05,5.417154e-06,0.004050636,1.3626492e-05","0.9076338,0.0001539137,2.8555535e-06,0.0018022218,0.00021542211,1.3342992e-06,0.0011587945,1.8425712e-06,0.08847716,0.0005527672","0.99728036,5.688898e-07,7.553582e-07,6.445907e-08,1.5496423e-07,1.768216e-08,1.7758192e-06,5.9970515e-11,0.0027163194,2.0103466e-08","0.9714138,8.553194e-09,0.022457685,0.00031588852,8.214987e-06,4.3082503e-07,0.0042350534,1.1166516e-08,0.001567194,1.7108893e-06"
94,7,7,6,"0.000477788,0.00126145,0.0024266045,0.020546341,0.00265601,5.0176848e-05,0.97250426,3.9102982e-08,5.8353056e-05,1.897345e-05","0.00091355614,6.3387934e-06,0.100549564,0.033012003,0.0013153853,2.235852e-05,0.86416465,9.569909e-07,1.9397235e-06,1.3250927e-05","6.913195e-05,3.641855e-05,0.8293517,0.11533802,0.000117744756,0.0007564469,0.05432881,1.4801896e-07,2.1777201e-07,1.4358446e-06","0.00048026195,0.0023347344,0.25553665,0.43704215,0.00054877717,1.455539e-06,0.3034669,5.111577e-07,4.4779617e-06,0.00058411545","0.00027108777,3.847076e-05,0.6885956,0.11444072,0.004837181,1.5235887e-05,0.19156162,3.2682124e-06,4.3275168e-07,0.00023635958","0.006358123,3.8544185e-05,0.001057678,6.200823e-05,2.6285838e-06,1.0790932e-07,0.99243224,8.462806e-09,1.9001588e-08,4.8643622e-05","0.00023534548,3.458081e-06,0.9633226,0.0008784482,0.02300614,5.453956e-06,0.012539626,1.9089389e-07,1.1119721e-06,7.726895e-06","1.8554646e-06,9.916562e-06,0.001480119,0.0019182187,1.8297818e-05,6.586874e-08,0.99656963,1.920979e-07,7.374899e-07,8.7712493e-07","0.0035141872,5.0915482e-06,0.7373851,0.09886174,0.1342564,0.00023041206,0.025729187,3.5493956e-06,1.0782647e-06,1.3303578e-05","0.18296455,0.0065918756,0.08506683,0.50687975,0.00026165353,1.1986942e-05,0.21743724,5.310534e-07,0.00037918883,0.00040646878","0.0007925704,6.294005e-06,0.36321196,0.6260383,0.0070458967,3.111996e-06,0.0028923266,9.292603e-09,5.141452e-06,4.306394e-06","0.0162929,0.0011093887,0.60954994,0.26383045,0.056596737,0.0021225861,0.041473128,0.0029677344,2.5554778e-05,0.006031553","3.3034656e-05,4.6970206e-05,0.022289986,0.89297587,0.004006057,4.9914626e-05,0.08053536,3.7544532e-07,8.1511835e-06,5.4247477e-05","6.913195e-05,3.641855e-05,0.8293517,0.11533802,0.000117744756,0.0007564469,0.05432881,1.4801896e-07,2.1777201e-07,1.4358446e-06","0.00091355614,6.3387934e-06,0.100549564,0.033012003,0.0013153853,2.235852e-05,0.86416465,9.569909e-07,1.9397235e-06,1.3250927e-05"
95,2,2,2,"0.3312935,9.791007e-07,0.36630982,0.00027093332,0.05190325,6.6504e-05,0.0004361029,4.6685767e-07,0.24971823,1.1274019e-07","0.36986357,7.7520984e-10,0.62971413,4.83411e-05,0.00016057891,8.410704e-09,9.729541e-05,6.680911e-08,0.000115958195,3.311512e-09","0.6030101,8.03253e-08,0.39275402,0.0003497883,0.0016974115,7.3707974e-06,0.0019971256,4.662458e-08,0.00018406076,7.360987e-09","0.00037289812,4.494242e-10,0.9996074,1.7196093e-06,1.6927685e-06,1.0951829e-08,1.7429834e-06,1.1839306e-09,1.4522778e-05,3.125678e-10","0.33065987,1.6171558e-08,0.668023,0.00020557018,0.0006982477,4.160615e-08,3.905323e-05,6.279912e-09,0.00037397968,1.9664651e-07","0.6644799,1.0615896e-06,0.30294675,0.009318144,0.019414632,1.5060004e-07,0.0020702316,7.527359e-09,0.0017690489,4.4827903e-08","0.096619345,1.0092502e-06,0.712652,5.1220268e-05,0.19061156,3.524767e-06,2.00213e-05,5.3624984e-08,4.117313e-05,7.878112e-09","0.032713782,1.281248e-07,0.9639128,0.0002819523,0.00082262704,1.6804266e-06,0.0017336849,2.1867841e-05,0.00051137124,1.247244e-07","0.004026531,9.750552e-09,0.98269546,1.3554031e-06,0.013267463,2.5296123e-08,3.5242622e-06,9.2986895e-08,5.459473e-06,4.0117173e-11","0.07508533,8.8662034e-07,0.9140036,2.1947215e-05,0.010520322,5.538572e-06,9.734023e-06,6.5333124e-06,0.00034603322,4.1468734e-08","0.032037135,1.3314654e-08,0.952936,0.0028266981,0.0051704105,0.00027921028,0.00034222496,4.5460703e-07,0.006407818,6.959932e-10","0.58819115,9.0792774e-08,0.4103705,2.9588293e-05,0.0010022763,1.526246e-07,0.00011582174,2.942442e-08,0.0002903603,2.1560322e-08","0.016335577,2.0370811e-07,0.9492215,0.0013225578,0.0072635557,5.4473626e-06,0.015210735,5.9814533e-07,0.010638824,1.0034959e-06","0.6030101,8.03253e-08,0.39275402,0.0003497883,0.0016974115,7.3707974e-06,0.0019971256,4.662458e-08,0.00018406076,7.360987e-09","0.36986357,7.7520984e-10,0.62971413,4.83411e-05,0.00016057891,8.410704e-09,9.729541e-05,6.680911e-08,0.000115958195,3.311512e-09"
96,8,8,8,"1.1836152e-11,1.6655721e-10,6.0611496e-14,2.8514044e-11,2.034588e-14,5.672525e-14,6.6025574e-11,1.6467171e-14,1.0,3.24402e-11","0.14132495,2.3977182e-07,0.0001715818,0.00019942409,1.16746065e-07,9.364663e-07,0.0006308781,4.427041e-08,0.8576715,2.886199e-07","0.0002690785,7.8934804e-08,5.6082106e-10,1.653576e-08,1.3977223e-11,5.7305055e-10,3.6564933e-07,1.9613584e-10,0.9997304,5.4182795e-08","0.003305825,0.06250033,0.009787277,0.0045511574,8.298558e-07,9.891419e-07,0.0030085745,1.59144e-05,0.91491675,0.0019123936","5.8666187e-06,4.398634e-07,1.0512426e-05,8.7159805e-08,3.5537667e-08,1.1792258e-09,7.8440125e-06,2.2783866e-09,0.999961,1.4219638e-05","4.6174926e-05,3.999313e-09,8.5048346e-10,2.6813576e-09,1.9753506e-11,3.0700323e-12,6.799295e-10,1.2261288e-13,0.99995387,2.1860156e-09","2.3899599e-08,1.0825766e-11,6.867744e-12,3.3606837e-12,6.613267e-12,1.07146205e-13,1.1876628e-08,1.7433185e-14,1.0,2.5866874e-12","0.0018695846,0.0006497609,6.2194886e-05,2.7362736e-05,1.3061123e-05,2.3141845e-07,0.006294357,5.3450517e-06,0.9908819,0.00019615139","6.31378e-08,1.3295711e-07,1.5667625e-09,1.1744579e-10,3.8828868e-10,1.7432155e-09,3.8943e-07,7.7518915e-11,0.9999994,2.8330133e-08","0.0020209176,0.2070098,0.00014426264,1.4198659e-05,2.565842e-07,4.759868e-07,5.720483e-05,4.620875e-06,0.7906254,0.00012284372","7.941866e-06,4.0027505e-08,7.347835e-08,8.365872e-08,1.1506011e-06,1.7500488e-06,1.0729492e-05,8.540229e-06,0.9999696,5.662735e-09","0.013953514,4.0433858e-07,1.1290646e-05,7.069327e-08,6.0998593e-09,7.844095e-09,5.6502948e-05,3.0154148e-08,0.985978,2.2080938e-07","0.0003916962,1.47423425e-05,2.7385485e-07,7.488986e-07,1.1459026e-08,1.8325693e-08,0.00025229738,4.2514422e-08,0.9993389,1.2423541e-06","0.0002690785,7.8934804e-08,5.6082106e-10,1.653576e-08,1.3977223e-11,5.7305055e-10,3.6564933e-07,1.9613584e-10,0.9997304,5.4182795e-08","0.14132495,2.3977182e-07,0.0001715818,0.00019942409,1.16746065e-07,9.364663e-07,0.0006308781,4.427041e-08,0.8576715,2.886199e-07"
97,8,8,0,"0.35044163,6.2254135e-06,0.3410767,0.029865446,0.15676077,3.3491964e-05,0.11698716,8.113241e-09,0.004822103,6.5775794e-06","0.9423905,1.1431549e-06,0.03429047,0.005551907,0.0041912924,4.250618e-06,0.012654297,1.036879e-07,0.00091452873,1.4711193e-06","0.75953835,5.067711e-08,0.23813161,0.00032998534,0.00017307738,5.8529487e-08,2.1439191e-05,1.7653797e-08,0.0018052198,1.8341602e-07","3.2168368e-06,7.058467e-10,0.003565422,2.7397595e-10,0.99262094,9.457418e-11,3.1537704e-09,1.8604311e-06,9.4053725e-08,0.0038084975","0.7344624,1.17200025e-05,0.22480588,0.013493077,0.015415493,6.780708e-06,0.0032444883,1.05852614e-07,0.00851663,4.3409756e-05","0.85587263,0.00047367282,0.108211294,0.012009166,0.00083101646,1.4140124e-05,0.017559398,1.628005e-06,0.0049138363,0.00011318719","0.9387441,6.5848515e-05,0.037983637,0.013484282,0.0024553074,0.00028098217,0.0048709367,4.2418156e-07,0.0021065788,7.93736e-06","0.41675255,0.0011842408,0.0056161494,0.49458328,0.04215922,2.2292697e-05,0.004311031,1.9161753e-06,0.035328627,4.066205e-05","0.026299722,1.9384236e-09,0.97326344,1.3503191e-09,0.00041750955,7.7094984e-07,1.6924205e-05,3.958142e-09,1.5898901e-06,1.3392448e-11","0.9868786,5.691102e-06,0.0036433008,0.00021805752,0.00071967323,5.40583e-06,2.3986008e-06,9.409789e-08,0.008525008,1.7986478e-06","0.9516027,2.7091872e-05,0.0047470313,0.008805129,0.010135797,0.002362039,0.0056919847,1.715956e-05,0.016596805,1.4337157e-05","0.94080985,3.7743737e-06,0.012386482,0.00027486664,0.0013498396,7.658944e-06,0.000681021,3.6330587e-08,0.044481702,4.6612095e-06","0.4981119,1.8195577e-05,0.37105554,0.010797287,0.02914098,5.2668624e-05,0.011524,1.885706e-06,0.07923634,6.117784e-05","0.75953835,5.067711e-08,0.23813161,0.00032998534,0.00017307738,5.8529487e-08,2.1439191e-05,1.7653797e-08,0.0018052198,1.8341602e-07","0.9423905,1.1431549e-06,0.03429047,0.005551907,0.0041912924,4.250618e-06,0.012654297,1.036879e-07,0.00091452873,1.4711193e-06"
98,7,7,2,"0.0005144855,0.0117569575,0.6354957,0.29345095,0.0057521067,0.04719207,0.0056222146,2.139118e-05,0.00018456246,9.531157e-06","0.00017078342,9.192383e-08,0.9995988,4.550102e-05,2.3205982e-07,4.0035607e-06,4.125585e-06,0.00017558433,7.827113e-07,7.9311334e-08","9.7019074e-05,1.3995295e-06,0.9997154,0.00015364245,3.452392e-06,2.7064318e-05,1.8080505e-06,1.6904222e-07,9.4313055e-09,4.6798924e-08","2.7682716e-05,2.0319571e-06,0.9995109,0.00030008107,1.1444107e-05,0.000120420256,9.847277e-06,1.7210765e-05,2.881774e-07,4.6579565e-08","0.0040194215,0.0010764791,0.96734893,0.020249497,7.849617e-05,0.001982339,7.9381396e-05,0.004891731,3.9491963e-05,0.00023429374","5.915073e-07,9.687175e-08,0.99999774,7.122635e-07,1.4693819e-07,6.0405625e-07,5.6314535e-09,3.3686476e-08,4.6650896e-08,3.538742e-10","0.0042999657,0.00070137467,0.83903265,0.14125139,2.0635318e-05,0.008755774,3.0242886e-06,0.0004288051,0.0013127894,0.0041936967","0.029585764,0.002873846,0.89252114,0.062154595,0.00013275955,0.002490276,1.1585266e-05,0.009093983,0.00066052075,0.00047549853","5.135784e-05,1.24413635e-08,0.9999188,6.3205543e-06,6.3323404e-07,7.553193e-06,6.4163204e-09,1.4322333e-05,9.847967e-07,1.4253942e-09","0.5329365,0.028298646,0.14430167,0.12053417,1.8500335e-05,0.0020440698,1.7981577e-08,0.16924004,0.00044363984,0.0021828339","5.8709174e-05,9.957101e-06,0.9941195,0.004719386,9.458658e-08,0.0010864292,3.7809617e-08,1.6691934e-07,5.2548003e-06,4.2923435e-07","0.2927246,0.0011129181,0.6370339,0.019679876,1.2886557e-05,0.018042825,6.37134e-05,0.023448674,0.0033653355,0.004515263","0.0011536545,4.529646e-06,0.99588674,0.0027496133,2.1385773e-05,0.00017196797,1.5245384e-06,1.0223166e-05,1.3137656e-08,3.136991e-07","9.7019074e-05,1.3995295e-06,0.9997154,0.00015364245,3.452392e-06,2.7064318e-05,1.8080505e-06,1.6904222e-07,9.4313055e-09,4.6798924e-08","0.00017078342,9.192383e-08,0.9995988,4.550102e-05,2.3205982e-07,4.0035607e-06,4.125585e-06,0.00017558433,7.827113e-07,7.9311334e-08"
99,8,8,2,"0.00013579527,0.0011648902,1.3635387e-05,0.001736478,6.535956e-08,4.277495e-06,0.14618976,6.318391e-09,0.84944004,0.0013150538","0.005132872,3.6097943e-05,0.954204,0.026146859,2.7212398e-05,7.6660845e-06,0.014223863,1.4894784e-06,4.2145475e-06,0.00021568855","0.9978363,0.00029113822,0.00014362525,0.0012266842,2.0662466e-07,2.5994127e-06,3.2981706e-07,1.0970881e-08,0.0004934784,5.556557e-06","0.9226211,0.00038993126,0.07522492,0.0015325235,3.6551032e-08,1.0370012e-06,0.0001255594,5.8764176e-08,1.00493835e-05,9.494312e-05","0.011830881,9.0469526e-05,0.17402089,0.0014499932,0.00016483042,2.2764901e-07,0.0029923287,3.264892e-07,0.56524783,0.2442023","0.4906757,0.021619888,0.0013187082,0.0004965536,5.2176733e-07,9.8120616e-08,0.0060644927,3.2588678e-09,0.016467532,0.4633566","0.22366454,0.00015276411,0.39798927,0.00029013137,5.5534924e-06,6.904707e-06,0.16570409,7.6062465e-06,0.16862829,0.043550935","0.050987657,0.0033121079,0.78350544,0.0021210168,1.8771473e-06,0.0012118417,0.15154418,1.6829134e-07,0.00026552548,0.0070502036","0.15805674,0.0007410058,0.050585683,0.042403452,0.0016220688,3.4229302e-05,0.4861997,3.8988628e-07,0.25133413,0.009022569","0.35361344,0.0002336094,0.6430052,0.0027042576,9.027737e-07,2.3854316e-06,0.000121858815,2.3093378e-06,0.00026546067,5.05462e-05","0.0027727617,1.5958461e-06,0.86872965,0.015544124,0.014053341,0.00017843132,0.098427035,7.646901e-06,0.00026784718,1.7583085e-05","0.14238842,4.824049e-05,0.6960166,0.0014226569,0.018252054,6.4870364e-05,0.0018352508,0.001064586,0.003885832,0.1350215","0.12647933,0.00082799006,0.023843803,0.062022973,0.0006142034,0.00016618139,0.22953552,5.7681405e-06,0.554998,0.0015063289","0.9978363,0.00029113822,0.00014362525,0.0012266842,2.0662466e-07,2.5994127e-06,3.2981706e-07,1.0970881e-08,0.0004934784,5.556557e-06","0.005132872,3.6097943e-05,0.954204,0.026146859,2.7212398e-05,7.6660845e-06,0.014223863,1.4894784e-06,4.2145475e-06,0.00021568855"
100,5,5,0,"0.059486017,0.0015361486,0.02934882,0.78566355,0.07295631,0.00799839,0.0029762294,9.918181e-07,0.040006265,2.7281374e-05","0.7188908,5.0548233e-06,0.26927853,0.0007607746,0.002375654,1.8058703e-05,0.0011886661,4.10791e-07,0.007480912,1.2418604e-06","0.29663652,8.6447755e-05,0.40194738,0.007712544,0.0018492055,3.8278074e-05,0.0024088053,1.2027955e-08,0.28932077,6.5553046e-08","0.0019961786,1.9680008e-06,0.9919551,0.00010301468,3.4789675e-06,2.9935066e-07,2.2371656e-05,2.2082925e-07,0.0059146313,2.8480151e-06","0.19916774,0.00038204592,0.2613154,0.0007685824,0.49777862,4.5953955e-05,0.00011044532,0.0025271038,0.037862465,4.1648946e-05","0.035443097,0.0046184543,0.010294812,0.00036135255,2.7180837e-07,6.651337e-07,7.2013263e-06,1.0306194e-08,0.9492522,2.1955026e-05","0.051799204,0.0016761991,0.016991695,0.00040700033,0.0005214299,1.6204947e-05,7.934357e-06,2.4988433e-06,0.928267,0.0003107714","0.025776267,4.7313802e-05,0.019324524,0.002992621,0.00034734348,6.439118e-06,6.857969e-06,1.9222875e-06,0.9514817,1.5077498e-05","0.8921442,0.0012704878,0.025857592,0.00033481212,0.010454849,4.161258e-05,8.8281126e-07,7.903563e-06,0.069863394,2.4283865e-05","0.9405179,0.010847333,0.020819241,0.009174341,8.953539e-05,0.00017230671,8.7103625e-05,9.539622e-05,0.018071031,0.00012567204","0.08591655,1.3585534e-05,0.3204862,0.0002385433,5.174041e-05,0.00048466478,1.55903e-06,7.2441435e-05,0.59272784,6.866755e-06","0.9917745,0.0014710135,0.00074019074,0.0014437218,0.0013045141,0.00027817654,4.6905188e-07,7.923389e-05,0.002879094,2.904873e-05","0.04409081,4.379273e-05,0.15786837,0.008553268,0.53060615,5.373596e-05,0.00080575934,1.3235684e-05,0.25793433,3.054081e-05","0.29663652,8.6447755e-05,0.40194738,0.007712544,0.0018492055,3.8278074e-05,0.0024088053,1.2027955e-08,0.28932077,6.5553046e-08","0.7188908,5.0548233e-06,0.26927853,0.0007607746,0.002375654,1.8058703e-05,0.0011886661,4.10791e-07,0.007480912,1.2418604e-06"
101,1,1,8,"0.8456784,2.6624562e-05,6.377278e-05,1.6012831e-05,7.4429095e-06,2.0186401e-07,9.2643387e-07,3.9458296e-08,0.15375032,0.0004562101","0.27512074,2.075709e-06,0.0007140933,1.8860836e-06,5.9563013e-06,3.6372079e-09,1.6908581e-06,4.8927955e-08,0.72411287,4.0627878e-05","0.53572726,0.0007285806,1.5167786e-06,1.1480264e-08,7.430277e-09,5.1352894e-13,2.0326801e-10,1.2739224e-06,0.4585282,0.005013152","0.9999809,3.5614121e-07,7.887376e-06,1.3638227e-07,6.595418e-08,5.725623e-11,4.893536e-08,2.5690948e-08,1.0645166e-06,9.377654e-06","0.99839836,0.00014419557,0.00034303401,3.1956206e-06,2.6023545e-07,2.5166072e-08,7.2150186e-08,7.2230044e-08,9.04141e-05,0.0010202618","0.9404501,5.740145e-05,2.5810791e-06,5.8047342e-05,3.7142907e-08,1.2424805e-09,1.5422119e-06,6.399787e-08,0.00075971027,0.058670603","0.97774404,5.394393e-06,7.314075e-06,9.556621e-07,3.37431e-07,3.5422476e-09,3.3409844e-06,1.3161699e-08,0.022148848,8.974593e-05","0.99980193,6.6920866e-06,8.63972e-08,1.6374815e-06,6.957617e-07,1.8698555e-10,8.0214096e-10,3.2590543e-07,2.9930305e-05,0.00015863418","0.9987362,1.2545522e-06,0.0012365326,5.118189e-12,2.4041802e-07,1.0905904e-08,1.7881648e-08,7.2070843e-09,2.5750742e-05,1.6348892e-08","0.9996001,2.8087004e-06,1.2178979e-05,1.7019757e-07,2.9121244e-07,1.526753e-09,1.5460062e-08,1.8715109e-07,1.2542522e-05,0.00037185152","0.9999814,9.4517944e-08,1.2145074e-07,1.5337438e-08,6.6535137e-09,6.2592465e-10,3.885432e-10,6.578464e-07,1.7400518e-05,3.4986837e-07","0.99997866,6.5234396e-08,5.448366e-08,1.2643721e-10,2.0770532e-09,3.9179827e-12,3.969344e-11,3.8955728e-10,1.1255199e-05,1.005352e-05","0.81284827,6.985491e-05,5.5920926e-05,2.907532e-05,3.3318124e-06,9.0754855e-07,0.00016938205,7.2443872e-06,0.18300645,0.0038095666","0.53572726,0.0007285806,1.5167786e-06,1.1480264e-08,7.430277e-09,5.1352894e-13,2.0326801e-10,1.2739224e-06,0.4585282,0.005013152","0.27512074,2.075709e-06,0.0007140933,1.8860836e-06,5.9563013e-06,3.6372079e-09,1.6908581e-06,4.8927955e-08,0.72411287,4.0627878e-05"
102,8,8,0,"0.00047565106,2.0722196e-07,4.1231135e-07,1.2354204e-05,0.0001464838,4.354622e-09,3.3702293e-07,4.573968e-12,0.99936455,1.5533837e-10","0.95553136,3.1745235e-06,0.00019059508,5.381718e-06,9.052924e-05,1.1646588e-08,0.00037151854,1.6190106e-09,0.043807425,2.4088658e-09","0.28607395,3.6867554e-08,1.1437446e-05,0.0002389854,0.000354199,1.12965544e-07,6.907014e-06,1.3354121e-12,0.7133144,3.3334309e-09","0.81234497,0.00015610376,0.043312557,0.12560244,0.0096841715,8.58118e-06,0.0022894007,4.2432426e-08,0.006595556,6.1731225e-06","8.834342e-05,5.355132e-07,1.6185815e-08,4.165175e-07,5.3153403e-08,8.384859e-10,8.131079e-08,1.6792641e-13,0.9999106,1.8550856e-09","0.33006206,8.081578e-05,2.5414201e-05,0.00011499347,0.00023346873,7.316125e-07,2.5100646e-06,1.02646856e-10,0.66947997,8.2221865e-09","0.68838817,1.937026e-06,4.834559e-05,5.4675373e-05,6.851712e-06,2.898581e-08,6.210969e-06,2.5341906e-10,0.31149378,9.8561e-08","0.9929403,1.2461762e-05,4.7347017e-05,0.0038518265,0.00028957214,1.505409e-07,1.9737304e-07,1.2321018e-09,0.0028578711,2.873503e-07","0.038980685,1.1239971e-06,5.271564e-06,0.00045227286,0.008320393,2.3531605e-07,3.759915e-06,2.834289e-10,0.95223624,1.8138602e-08","0.017347371,2.8683591e-05,1.1208872e-06,0.010861884,2.3533194e-07,3.5892958e-06,1.5970891e-06,7.512516e-11,0.97175556,6.537073e-09","0.037136033,0.00012730458,7.223106e-05,0.0015095968,0.0005355472,1.2855768e-06,2.249906e-06,1.31570605e-11,0.9606157,1.65564e-08","0.030213635,0.00010685143,6.5700274e-06,0.00015287133,0.00017819436,1.9757241e-08,7.5984904e-06,2.652867e-09,0.9693224,1.1783922e-05","0.04544982,0.00079823623,1.6897195e-05,0.7518224,0.026955606,2.8410559e-05,0.0021912374,1.0272469e-06,0.17271452,2.1932925e-05","0.28607395,3.6867554e-08,1.1437446e-05,0.0002389854,0.000354199,1.12965544e-07,6.907014e-06,1.3354121e-12,0.7133144,3.3334309e-09","0.95553136,3.1745235e-06,0.00019059508,5.381718e-06,9.052924e-05,1.1646588e-08,0.00037151854,1.6190106e-09,0.043807425,2.4088658e-09"
103,7,7,4,"0.32384598,0.00087928557,0.00012308116,0.009953407,0.013026648,0.0032902737,3.057076e-10,0.00047836892,0.6479641,0.00043885628","0.029664759,1.9857085e-08,0.27748126,0.00069142703,0.38751605,6.5813942e-06,4.5164445e-05,0.058299378,0.24605016,0.00024516654","0.6296958,0.039357055,0.010562726,0.020915417,0.15640853,0.01608223,2.6748083e-07,0.043492038,0.07978383,0.0037021555","0.9932287,0.00046394859,0.00041015696,0.00046083095,8.399942e-06,9.312966e-06,8.009835e-09,0.00030145404,0.00012863781,0.0049886527","0.9998827,2.844022e-06,5.4343383e-09,2.7913057e-07,6.2385834e-06,2.5930005e-10,5.7748206e-14,9.4110317e-07,7.709032e-06,9.926257e-05","0.99998724,7.75894e-08,6.9740566e-14,9.490943e-08,1.8954387e-12,2.8001267e-13,3.78085e-19,3.5639778e-06,3.898265e-11,9.0560015e-06","0.9979328,7.5913176e-06,2.5886735e-07,0.0002840022,2.7977958e-05,2.0314208e-06,9.1281027e-10,1.3177379e-05,3.482544e-05,0.001697352","0.97625947,0.00031890412,1.6448426e-05,3.6750243e-05,0.0023938941,1.1694137e-06,5.3309464e-11,0.019817328,1.0365003e-05,0.0011456611","0.70449275,0.0019576782,8.3200875e-06,8.0571685e-05,0.0021237158,0.002311462,2.2475313e-09,0.2888835,7.421316e-05,6.774743e-05","0.99798274,0.00010872235,2.5699617e-06,2.3921746e-05,3.5294e-06,3.5563198e-07,1.5125562e-09,0.00061029516,0.0012441517,2.3602543e-05","0.9807715,4.9182113e-06,1.9214751e-06,4.0966183e-06,3.090008e-06,6.5858903e-06,3.9056995e-12,9.586623e-07,0.019200439,6.5941235e-06","0.9198505,6.475756e-06,1.921063e-05,2.3297374e-05,4.8484082e-05,6.5507993e-07,9.308432e-11,0.07842103,0.0007032713,0.0009270592","0.8865415,0.00014758487,3.608196e-07,0.0013190318,0.005260161,0.0043925066,8.436753e-08,0.078808,0.01728105,0.006249793","0.6296958,0.039357055,0.010562726,0.020915417,0.15640853,0.01608223,2.6748083e-07,0.043492038,0.07978383,0.0037021555","0.029664759,1.9857085e-08,0.27748126,0.00069142703,0.38751605,6.5813942e-06,4.5164445e-05,0.058299378,0.24605016,0.00024516654"
104,1,1,0,"0.9788588,2.429532e-05,0.00038856725,6.1096434e-05,0.01782511,1.1475661e-05,0.0023899174,2.4723247e-08,0.00044060804,1.0814357e-07","0.87489784,8.482125e-06,0.08874356,0.0076535,0.026724475,1.7923654e-07,0.0014147827,1.7355136e-06,0.0005335804,2.1889075e-05","0.9298412,1.26163795e-05,0.05867159,0.0030675207,0.0070475736,7.01731e-05,0.0006317278,1.5028527e-07,0.00065648305,9.5200323e-07","0.26750118,2.5107765e-05,0.70759064,0.0013201662,0.023060765,8.0533566e-05,0.00028456922,1.4103044e-06,8.356623e-05,5.2079802e-05","0.5341416,0.00023323891,0.08980355,0.036287755,0.3381829,8.9393325e-06,0.0006979776,1.8045801e-08,0.00039627592,0.00024780064","0.9975134,1.22355195e-05,0.0019091228,0.00032791964,0.00012819591,3.437866e-08,4.526476e-05,1.76457e-07,4.0394916e-05,2.3264263e-05","0.8740771,5.429157e-05,0.11936383,0.0013750657,0.0024494044,3.4937011e-06,0.002634791,3.1159647e-08,3.313088e-05,8.941606e-06","0.7246424,0.14384006,0.033448823,0.040835224,0.00084637065,1.601239e-05,0.05415388,0.00031773635,0.00030749768,0.001591932","0.59527445,1.9703137e-05,0.2533015,0.00034740215,0.15083463,9.923946e-06,1.7409411e-05,1.5955158e-07,0.00019157815,3.2174426e-06","0.83664364,0.0012035712,0.14471664,0.0022245247,0.013852777,0.00047841278,1.3791756e-05,8.8003944e-05,0.00062736956,0.00015129501","0.9490612,5.3735188e-05,0.01376422,0.0051161256,0.022643618,0.0031000478,0.0015066842,3.8584762e-06,0.0047005243,5.0087277e-05","0.9957605,1.4826304e-06,5.3733587e-05,1.6463061e-06,0.0041276743,2.2446879e-07,2.1069181e-05,3.1484345e-07,3.9449205e-06,2.9466077e-05","0.8308648,5.0505147e-05,0.008234387,0.001194303,0.15006979,0.00035903213,0.008579822,1.0565052e-05,0.00059819745,3.8548398e-05","0.9298412,1.26163795e-05,0.05867159,0.0030675207,0.0070475736,7.01731e-05,0.0006317278,1.5028527e-07,0.00065648305,9.5200323e-07","0.87489784,8.482125e-06,0.08874356,0.0076535,0.026724475,1.7923654e-07,0.0014147827,1.7355136e-06,0.0005335804,2.1889075e-05"
105,3,3,2,"0.00022419372,1.4139443e-05,0.6871987,0.14172031,0.00862091,0.00033363997,0.16160852,9.795904e-09,0.00027884598,6.8243173e-07","0.0008562796,0.00037005285,0.88411206,0.01086159,0.0051610167,0.00015712988,0.09621179,1.0583528e-05,0.0020746924,0.00018488207","0.00019417005,3.643363e-06,0.13226876,0.360806,0.057748783,0.00011346942,0.4488306,1.7570456e-07,3.331115e-05,1.0697094e-06","4.032978e-05,2.3649762e-05,0.5472838,0.2527671,0.0019097154,1.3001905e-05,0.19795096,2.9856747e-07,1.2361548e-06,9.917322e-06","1.0822145e-05,2.1115164e-05,0.59939176,0.07952941,0.301941,5.1538036e-06,0.018954461,5.2730473e-07,0.0001332533,1.2435121e-05","0.0001271972,5.795243e-06,0.37369013,0.017300745,0.08824026,5.1171332e-06,0.52050114,2.2232296e-06,0.00011633154,1.1030262e-05","0.00022530484,3.2615326e-06,0.26454902,0.074910544,0.04388738,0.00014882271,0.61167425,3.5759354e-06,0.004220888,0.00037689635","0.00012772904,4.8459324e-06,0.08374455,0.38489607,0.30640528,4.7963317e-06,0.22464101,6.567234e-08,0.00017391794,1.8372643e-06","5.918099e-06,1.5173634e-06,0.66458666,0.054981608,0.22836706,2.551365e-06,0.05161274,2.5037831e-08,0.0004197149,2.2169972e-05","0.00020189717,1.1830341e-06,0.32400876,0.38320902,0.043177217,6.3034204e-06,0.24936944,3.7173882e-07,2.4679615e-05,1.1363054e-06","8.268801e-06,1.3991767e-06,0.41390702,0.03367017,0.48769724,3.5877347e-06,0.064626254,5.603037e-09,8.5952124e-05,1.7523023e-07","0.00021538167,3.0290128e-05,0.11083692,0.0035986358,0.11039265,4.1736883e-05,0.7742709,2.9772416e-05,0.00048097764,0.00010271027","2.0081268e-06,5.211154e-06,0.0709734,0.47383735,0.010976488,9.370984e-06,0.44415602,4.899288e-08,3.5303987e-05,4.843582e-06","0.00019417005,3.643363e-06,0.13226876,0.360806,0.057748783,0.00011346942,0.4488306,1.7570456e-07,3.331115e-05,1.0697094e-06","0.0008562796,0.00037005285,0.88411206,0.01086159,0.0051610167,0.00015712988,0.09621179,1.0583528e-05,0.0020746924,0.00018488207"
106,0,0,8,"0.0010088354,2.5900607e-07,5.3013548e-05,0.0004316462,2.551633e-05,5.568043e-06,1.0070056e-05,2.4578756e-10,0.9984648,2.9624508e-07","0.060014054,7.773898e-06,0.002030958,0.0022786306,9.432279e-06,3.1016156e-05,0.014943047,1.3328697e-08,0.9206847,4.0755e-07","0.023231348,4.5925606e-08,1.2413638e-07,2.4390778e-07,1.4995572e-05,2.1842649e-08,3.2741817e-05,2.8457117e-12,0.9767205,2.0829078e-09","0.006073731,1.7729688e-05,0.0027227178,0.98540235,4.0986422e-05,3.507855e-05,0.004328317,3.990974e-08,0.0013772381,1.8165314e-06","0.22167864,0.00034267965,0.030944284,0.011754902,0.0021765504,2.7130456e-05,0.32080114,6.7654975e-09,0.41225064,2.3959035e-05","0.31919715,0.00038169354,0.0001770313,5.9520036e-05,0.0013010083,4.405384e-07,0.0024896997,4.5428465e-09,0.6763609,3.2583077e-05","0.002463385,7.66495e-06,0.0003086624,0.019149834,0.00022940116,0.00012647695,0.013588888,8.759578e-08,0.964103,2.2556642e-05","0.22713134,0.0001920525,0.0019735305,0.22222626,0.021602415,0.0004698782,0.0013921293,2.2146905e-06,0.5249262,8.398918e-05","0.24205977,3.5418674e-05,0.00018279249,9.244957e-05,0.52217525,4.359568e-07,0.0029580279,8.023822e-10,0.23248991,5.8932014e-06","0.010876391,0.00034388795,7.2878324e-06,0.00051546434,1.7765761e-06,1.0303049e-06,8.16585e-05,4.409466e-09,0.9881435,2.8959663e-05","0.41060144,5.776917e-07,0.0033606624,0.10654544,0.0013898388,0.00057489873,0.004681299,5.3564473e-09,0.47284564,1.2067218e-07","0.29353312,0.0025321143,0.00042910126,0.00010015813,3.6521116e-05,6.580801e-05,0.015793063,3.298915e-08,0.687284,0.00022600686","0.00039896925,1.213954e-07,2.6496098e-06,0.00035927855,4.336029e-05,5.028944e-06,4.7812908e-05,4.5408155e-10,0.99914265,8.7074014e-08","0.023231348,4.5925606e-08,1.2413638e-07,2.4390778e-07,1.4995572e-05,2.1842649e-08,3.2741817e-05,2.8457117e-12,0.9767205,2.0829078e-09","0.060014054,7.773898e-06,0.002030958,0.0022786306,9.432279e-06,3.1016156e-05,0.014943047,1.3328697e-08,0.9206847,4.0755e-07"
107,5,5,2,"7.976987e-06,5.820128e-07,0.00017934422,0.0005425373,0.98426175,0.00020576139,0.014276019,1.35613045e-05,0.00051247276,1.4636448e-08","0.0004316951,2.9589504e-08,0.6870624,0.0014193587,0.30944476,0.00011788271,0.0013898192,5.1029463e-05,8.298808e-05,6.7977204e-08","0.0003681878,3.2306866e-07,0.014146159,0.0058547845,0.97498214,0.0028609622,0.0016935507,6.2688514e-08,9.367283e-05,7.62097e-08","0.0005612742,6.157709e-08,0.42931435,0.002996704,0.5660619,3.0266761e-05,0.0009394398,3.2861087e-07,9.2223985e-05,3.457804e-06","0.00013433615,1.4740432e-05,0.7215997,0.002971169,0.2696429,0.00054051966,0.00044591152,7.765988e-06,0.0046221367,2.083857e-05","0.054440662,5.303274e-07,0.7706049,0.0070398897,0.16601051,0.00062692014,0.0001620261,1.1775105e-05,0.0010716133,3.117533e-05","0.0035218224,9.284567e-08,0.9423295,0.00024050377,0.04109609,5.8221644e-06,0.012313299,8.785557e-08,0.00048523178,7.4969403e-06","0.0016048008,7.2745243e-06,0.76306814,0.098603055,0.10921117,0.00046113366,0.0035191646,9.239188e-06,0.02350121,1.4839858e-05","0.035168402,2.9513978e-06,0.69636697,0.0759251,0.10708611,0.06994339,0.00021766956,5.4181775e-05,0.015219534,1.5664302e-05","0.002980864,4.4626904e-06,0.890445,0.09894946,0.0072191586,9.642959e-06,0.00031876168,1.6721919e-05,5.337136e-05,2.5988995e-06","7.169223e-05,2.1081276e-07,0.049947757,0.10829364,0.80057913,0.036640737,0.004270158,0.00010858985,8.532797e-05,2.8179197e-06","4.4266097e-05,3.0348932e-09,0.017232273,0.0003069908,0.98019534,1.380478e-07,0.0022185817,2.3274305e-09,2.077489e-06,3.4221813e-07","0.0010504231,3.6705137e-07,0.76391095,0.015313606,0.17476217,2.2138003e-05,0.044755775,6.468917e-07,0.00014887913,3.4977824e-05","0.0003681878,3.2306866e-07,0.014146159,0.0058547845,0.97498214,0.0028609622,0.0016935507,6.2688514e-08,9.367283e-05,7.62097e-08","0.0004316951,2.9589504e-08,0.6870624,0.0014193587,0.30944476,0.00011788271,0.0013898192,5.1029463e-05,8.298808e-05,6.7977204e-08"
108,7,7,2,"0.004515474,0.0058404077,0.00018140631,0.0060769795,0.77557784,3.069007e-07,0.14061545,1.4668449e-07,0.0671126,7.9474274e-05","0.006310529,2.8882006e-08,0.9858807,0.0005316365,0.0013540076,4.4400877e-06,0.0059013073,1.1099016e-09,1.7285169e-05,1.0876471e-10","1.8559595e-07,1.21909525e-05,0.05076593,0.0011553859,0.9452491,0.00094556506,0.0018594267,1.2295864e-05,2.1975977e-08,1.6639799e-08","9.3263356e-05,8.176893e-07,0.42981234,0.004805328,0.45021865,3.5234095e-06,0.11505236,1.1180496e-06,3.2769392e-06,9.309358e-06","0.011077313,0.0004066485,0.30570924,0.00027381818,0.6652358,5.381171e-06,0.010407884,2.1180085e-05,0.006837022,2.567027e-05","0.33488238,1.3670962e-05,0.0001488792,0.00041921664,0.0014273273,8.286205e-08,3.736847e-05,0.27886507,0.0007545065,0.38345152","0.00040781876,6.4240564e-09,0.7899707,0.0002723402,0.16773714,1.9754757e-06,0.041473523,4.932391e-07,0.00013576468,1.833902e-07","0.014607656,2.9655352e-05,0.9539611,0.0010298869,0.030009987,9.80279e-06,0.0002801637,2.8380248e-07,7.0699665e-05,6.947173e-07","4.0878826e-05,1.7198315e-07,0.03866967,2.0674233e-06,0.932388,3.3034037e-05,0.028851505,2.8081325e-07,1.3873149e-05,4.646034e-07","0.0008242589,0.00017361295,0.8667913,0.012316533,0.118048035,0.00021924787,0.0014266603,0.00018705806,1.1957937e-05,1.2192176e-06","4.187862e-06,0.0001663026,0.7942655,0.0029156986,0.024701912,4.9751663e-05,0.17786291,2.1397553e-09,3.350387e-05,2.8747684e-07","2.370418e-05,2.0156717e-06,0.00074247783,0.0032634712,0.83878565,0.0006881699,0.15539443,0.001092683,7.079721e-06,3.248693e-07","3.7078065e-05,2.571738e-06,0.013707031,0.0031639752,0.7205087,2.4588762e-05,0.26248956,2.0703128e-05,6.106972e-06,3.9760296e-05","1.8559595e-07,1.21909525e-05,0.05076593,0.0011553859,0.9452491,0.00094556506,0.0018594267,1.2295864e-05,2.1975977e-08,1.6639799e-08","0.006310529,2.8882006e-08,0.9858807,0.0005316365,0.0013540076,4.4400877e-06,0.0059013073,1.1099016e-09,1.7285169e-05,1.0876471e-10"
109,9,9,8,"1.1085938e-06,1.4610066e-08,4.3413613e-07,7.9627884e-05,1.5459868e-06,1.3130689e-09,1.0264366e-05,3.457729e-12,0.9999069,6.868572e-08","0.000845684,4.259233e-06,0.00013806582,0.06561255,0.00013519848,5.5654377e-06,0.0005732879,2.1736259e-08,0.93268156,3.7966092e-06","0.003340896,1.2307927e-07,0.00016965861,0.00066117797,0.00020858637,3.6560386e-06,0.0002909924,1.3747621e-09,0.99532497,1.4030412e-08","0.002748823,7.497534e-05,0.007918841,0.03179963,0.0009131474,1.7778642e-05,0.0008681736,9.948426e-06,0.9555095,0.00013925429","0.00046789862,9.270708e-05,0.00029769537,0.009830069,0.0019180567,4.4654967e-05,0.000107071755,8.900052e-06,0.973974,0.013258929","0.04333598,5.7580044e-05,3.877235e-05,0.12068021,2.683196e-07,1.9237052e-06,2.375272e-05,5.8266803e-08,0.8150035,0.02085784","3.3377568e-05,3.5665536e-08,3.7152315e-06,0.057280816,1.3505713e-06,4.098286e-07,2.2579225e-05,9.879487e-10,0.9426576,9.9488574e-08","0.003226195,0.00018859182,0.0024244739,0.01959522,0.056150097,5.5680954e-05,0.00021923965,5.2827054e-06,0.9180326,0.00010264547","0.00013046422,6.210151e-07,0.0009679448,0.016299345,0.00015730027,3.006003e-06,3.1647316e-05,1.8745423e-07,0.9823972,1.2413163e-05","0.04755581,0.00016086388,0.41022557,0.41082639,0.0009590578,0.00018916476,0.00083425845,0.0002801396,0.12885508,0.00011371473","0.0002110447,1.4621851e-07,6.310694e-05,0.008699707,3.5726373e-06,7.600631e-05,3.1255472e-06,6.8492128e-09,0.99094254,7.462832e-07","0.0014182079,5.7935205e-05,2.9748787e-06,0.0025548113,0.013964323,4.298739e-06,0.00041109844,1.1738455e-06,0.98058367,0.0010015282","0.00017489247,4.9863365e-07,0.0006838426,0.8707771,0.023130897,0.00021839283,0.006628184,1.6437343e-07,0.09837566,1.0428183e-05","0.003340896,1.2307927e-07,0.00016965861,0.00066117797,0.00020858637,3.6560386e-06,0.0002909924,1.3747621e-09,0.99532497,1.4030412e-08","0.000845684,4.259233e-06,0.00013806582,0.06561255,0.00013519848,5.5654377e-06,0.0005732879,2.1736259e-08,0.93268156,3.7966092e-06"
110,4,7,2,"3.0755644e-05,0.015948918,0.0064957757,0.07849267,0.0010280045,0.034848474,0.78330255,1.9364268e-06,0.079578936,0.00027197343","0.06159661,3.4745357e-05,0.6402576,0.0077144788,0.004218088,1.64529e-05,0.28476006,8.529158e-06,0.0011739684,0.00021945662","0.018724408,5.0724382e-05,0.8257971,0.011735179,0.004811088,0.00061961124,0.13353828,1.3030236e-06,0.004708661,1.3616888e-05","3.7196438e-07,7.911065e-08,0.99999475,6.8028265e-07,2.2968297e-08,1.7657257e-08,3.888854e-06,5.496724e-10,1.0440613e-07,1.4399316e-08","0.023167476,0.0134247355,0.44107762,0.17264603,0.09827898,0.0005548841,0.20879593,5.853627e-06,0.027474584,0.014573938","0.053220328,0.0013014162,0.86710423,0.0029300903,3.743065e-05,9.979346e-05,0.068467356,1.5228705e-06,0.006597751,0.00024013933","0.0010374951,3.9270468e-05,0.018009773,0.00022959923,9.144822e-08,8.759009e-06,0.9530934,1.3845917e-07,0.027579866,1.6266325e-06","0.0030926752,0.007608659,0.07491582,0.043418206,3.020601e-05,2.5773645e-05,0.8462677,4.7247854e-06,0.02431106,0.00032522719","0.0011333787,0.00093284145,0.54596823,0.013908496,0.0015136112,0.0014846821,0.3913825,3.2725366e-06,0.043653544,1.9377721e-05","0.006349687,0.07619709,0.24867213,0.38377365,9.75143e-05,7.147306e-05,0.2818399,8.698959e-06,0.0029194427,7.044245e-05","0.00020410457,0.0001493402,0.85937756,0.13949677,2.1769865e-05,0.0001428319,0.00024741137,1.5604045e-09,0.00035924272,9.9756e-07","0.015140996,0.04619297,0.13062787,0.006647675,0.011198388,8.912185e-05,0.55686104,0.0050100978,0.02609919,0.20213266","1.2568867e-06,2.6644805e-06,0.015704842,0.21462671,0.006311097,5.9984817e-05,0.76228297,5.257828e-07,0.0009596701,5.0222203e-05","0.018724408,5.0724382e-05,0.8257971,0.011735179,0.004811088,0.00061961124,0.13353828,1.3030236e-06,0.004708661,1.3616888e-05","0.06159661,3.4745357e-05,0.6402576,0.0077144788,0.004218088,1.64529e-05,0.28476006,8.529158e-06,0.0011739684,0.00021945662"
111,0,4,0,"0.521448,0.00055065745,0.0055070603,0.0012248192,0.35116202,0.00042071537,1.3652865e-06,7.652113e-06,0.11956612,0.000111563815","0.91432357,0.00015142019,0.03608114,0.017661264,0.00030249992,0.003019804,7.837871e-05,0.0018568,0.026515694,9.518741e-06","0.015802313,0.0094823055,0.002390199,0.0004810541,7.621927e-05,2.1118653e-05,2.7977854e-05,8.798997e-06,0.9715693,0.00014070384","0.07747233,0.0058032353,0.06815588,0.83146584,0.0066551426,0.0054217265,2.8028522e-05,0.0022614475,0.001994906,0.00074138097","0.2564838,0.66227674,0.00058565,0.0012233538,0.0036755977,0.0002057856,6.88335e-07,0.00014751081,0.06776253,0.0076383087","0.6375154,0.042237177,0.0029016729,0.17548676,0.0025841359,0.064872384,8.751749e-06,1.5312717e-05,0.07311367,0.0012647476","0.0075983442,0.00038013284,0.0008377551,0.0007526408,0.019937102,0.0030934557,8.4276695e-07,3.9959396e-05,0.9670706,0.00028928719","0.9497139,0.0030434853,0.00061743,0.008433893,0.00836891,0.00017799,0.00034932888,0.00013093906,0.028956296,0.0002079234","0.36099204,5.0178704e-05,0.34555522,0.07292836,0.16527587,0.053691763,2.503328e-06,0.00046314488,0.0010190082,2.1970236e-05","0.9529252,0.010479184,0.015398915,0.019568663,0.00016298094,9.129629e-05,2.8395755e-07,6.470433e-05,0.0012786576,3.0163228e-05","0.50882673,0.38435993,0.0034145897,0.004354804,0.04732326,0.038921084,0.00018810948,0.0059513976,0.006492594,0.00016743461","0.3105874,0.041071754,0.00065432367,0.015647536,0.57823527,0.00025716884,7.411245e-05,0.00017078075,0.028875051,0.024426533","0.87826467,0.00012016686,0.000895065,0.002449851,0.087849066,0.004613593,4.4078897e-05,1.3623099e-05,0.025734693,1.5199753e-05","0.015802313,0.0094823055,0.002390199,0.0004810541,7.621927e-05,2.1118653e-05,2.7977854e-05,8.798997e-06,0.9715693,0.00014070384","0.91432357,0.00015142019,0.03608114,0.017661264,0.00030249992,0.003019804,7.837871e-05,0.0018568,0.026515694,9.518741e-06"
112,5,5,2,"0.054402072,0.00015058242,0.015479141,0.009464754,3.4725947e-06,0.0050229025,0.9154599,1.2638375e-05,4.3959294e-06,7.254438e-08","0.16321565,2.2466515e-11,0.83670676,3.677889e-09,1.2096648e-09,1.7367154e-09,7.715863e-05,3.4678754e-07,2.1480767e-10,1.2970626e-10","0.68608797,6.730747e-08,0.31288517,0.000939797,3.5801314e-08,3.914747e-05,4.784141e-05,6.2700434e-10,1.4425768e-09,1.3960609e-10","0.007664727,1.7243758e-08,0.99229443,1.374359e-07,2.861467e-09,1.642022e-06,3.877248e-05,2.630499e-07,1.4179569e-08,4.8294555e-09","0.983585,4.2789402e-08,0.016400682,1.4042139e-05,7.532008e-08,4.2978183e-08,1.6964766e-08,3.0651158e-08,6.4999575e-09,2.252715e-08","0.9816871,0.0002389697,0.01802569,4.599451e-05,1.0829454e-08,7.509224e-07,3.0379763e-07,3.2973054e-07,4.9376166e-07,3.6805469e-07","0.8350243,0.0008133649,0.16400664,9.0733476e-05,5.899344e-07,2.4884288e-05,3.840699e-05,7.6854025e-07,1.4211854e-08,2.543968e-07","0.7320811,0.0016778586,0.26612258,7.04814e-05,2.9467927e-07,1.6624825e-06,2.2321718e-05,2.2690669e-05,1.9160814e-07,8.2007324e-07","0.9990132,2.931359e-09,0.0009854519,7.1133906e-07,1.1665239e-08,2.0100789e-08,5.7126795e-07,3.5593157e-11,2.7175841e-11,5.94709e-12","0.99985623,2.7258777e-06,0.00013719324,5.434718e-07,2.746738e-10,1.9531336e-07,8.254769e-12,3.0482183e-06,7.452973e-11,6.6055156e-10","0.91197115,4.0749956e-08,0.08802333,2.272653e-07,9.43605e-09,7.20097e-07,1.2350209e-06,3.2588157e-06,1.5218864e-09,5.3648748e-12","0.9900519,1.1443709e-05,0.001625,1.0013931e-05,1.8387015e-06,4.7254514e-05,0.006941312,0.0012853374,2.511119e-05,7.4134687e-07","0.7380972,1.4640856e-06,0.21181141,0.010541839,0.00013266529,0.0071551725,0.032160357,9.901011e-05,4.2866736e-07,4.3411222e-07","0.68608797,6.730747e-08,0.31288517,0.000939797,3.5801314e-08,3.914747e-05,4.784141e-05,6.2700434e-10,1.4425768e-09,1.3960609e-10","0.16321565,2.2466515e-11,0.83670676,3.677889e-09,1.2096648e-09,1.7367154e-09,7.715863e-05,3.4678754e-07,2.1480767e-10,1.2970626e-10"
113,8,9,4,"2.8909792e-05,0.00015454822,5.8262924e-07,0.00010630132,3.5004443e-05,8.9822703e-07,7.779198e-06,7.276947e-06,0.9994823,0.0001763211","0.039181318,7.727902e-05,0.00013145931,0.00869751,0.94409597,0.00016961277,0.002388206,0.0003229106,0.0049325647,3.0867889e-06","0.54587066,0.056629773,0.006854379,0.0014672655,0.1320365,0.05362683,0.0001690484,0.0037620594,0.19907779,0.00050572166","0.025232172,0.12860303,0.0076383543,0.34766474,2.9786204e-05,1.4854526e-05,0.4339906,0.00011771328,0.034073994,0.022634782","0.10490434,0.00046523413,2.4312376e-06,0.3129607,0.00044144457,0.0016116663,0.0006890126,1.0884293e-05,0.07141225,0.507502","0.02929924,0.10460432,6.988601e-06,0.023120958,1.5751336e-07,6.8010905e-07,0.0068702865,4.4795618e-07,0.04949006,0.78660697","0.018837685,0.0007751974,2.6193695e-06,0.16118,0.001182183,0.0015432137,0.25237396,8.587451e-06,0.5640881,8.441714e-06","0.566883,0.34992263,0.017197926,0.011093554,0.000108507746,0.00081017247,0.00218517,0.049738597,0.00018426958,0.0018760711","0.005207318,0.0062718475,0.00022922676,0.008915823,0.49686396,0.0018907874,0.40183812,2.2257045e-06,0.078705385,7.525904e-05","0.0002546738,0.9976005,2.6542497e-09,0.0014519894,1.2063069e-08,4.2227077e-07,2.3911737e-09,1.6551665e-07,0.0001554379,0.00053674757","0.66952676,0.00069137977,3.338233e-07,0.2956358,0.00014927887,0.00272105,1.0177133e-07,5.88284e-05,0.031207157,9.401653e-06","0.57266563,0.0054109637,9.1281584e-07,0.020173624,0.012171802,8.46252e-05,0.3643355,0.00059441954,0.024394836,0.00016761944","0.0001208729,0.0002689194,1.3373128e-07,0.0012676708,0.00038729346,0.00054075883,0.0014940673,3.3192168e-06,0.99518234,0.0007345719","0.54587066,0.056629773,0.006854379,0.0014672655,0.1320365,0.05362683,0.0001690484,0.0037620594,0.19907779,0.00050572166","0.039181318,7.727902e-05,0.00013145931,0.00869751,0.94409597,0.00016961277,0.002388206,0.0003229106,0.0049325647,3.0867889e-06"
114,8,8,2,"3.2330223e-05,2.7338865e-05,0.18007605,8.1876743e-07,4.3446232e-07,1.0889047e-10,4.2976284e-05,3.5457867e-10,0.81982005,3.6506956e-10","0.001654881,6.762343e-08,0.8988411,2.977077e-09,2.8860876e-09,1.2420498e-11,0.09949657,1.8980867e-08,7.3899882e-06,1.0907535e-11","0.001905244,2.9613557e-05,0.26134834,4.4255153e-06,1.5342058e-06,1.5637687e-08,0.0009633269,2.058348e-08,0.73574746,2.348183e-09","0.11425934,1.9898993e-05,0.8469515,2.0781106e-05,8.1101525e-06,4.5299135e-08,0.00033119082,3.741819e-07,0.038408697,5.7300184e-08","0.20340796,0.10655726,0.08919998,1.0088346e-05,9.2392014e-07,7.199619e-08,0.00014126916,3.5487428e-08,0.6006809,1.5995973e-06","0.013711169,0.0019542095,0.7494617,1.30672715e-05,5.794379e-07,9.1192234e-08,0.044467013,5.393713e-07,0.19039159,5.800369e-08","0.04508491,1.1659693e-07,0.70317096,6.3722903e-09,1.2644871e-07,1.7308873e-11,0.0014580311,7.918336e-09,0.25028577,2.3017843e-09","0.024017047,0.06313184,0.21451093,0.00010875961,7.029506e-05,2.2191845e-08,0.49240756,4.6560194e-06,0.20574784,1.0592555e-06","0.004694264,1.0982844e-05,0.97200924,7.842915e-09,4.802551e-07,3.1364493e-09,0.00082338275,1.6185117e-08,0.022461563,1.1161022e-09","0.016624551,0.09037962,0.1490936,4.0308896e-05,0.00011239593,3.4728313e-08,0.00020192542,1.0075038e-06,0.7435453,1.2368233e-06","2.36945e-05,4.366722e-07,0.9934412,1.6069246e-06,4.9276925e-05,7.241836e-09,0.0006348377,6.543792e-08,0.005848793,4.3030599e-10","0.0022820933,3.4959385e-07,1.6132723e-05,8.220103e-08,9.00828e-06,2.7183197e-11,0.0001208,2.3926598e-09,0.9975715,1.5078406e-09","0.00201903,1.4381232e-05,0.9809483,5.5346804e-06,1.7665716e-05,3.2732995e-08,0.0021594833,5.1770803e-06,0.014828385,1.9559025e-06","0.001905244,2.9613557e-05,0.26134834,4.4255153e-06,1.5342058e-06,1.5637687e-08,0.0009633269,2.058348e-08,0.73574746,2.348183e-09","0.001654881,6.762343e-08,0.8988411,2.977077e-09,2.8860876e-09,1.2420498e-11,0.09949657,1.8980867e-08,7.3899882e-06,1.0907535e-11"
115,0,0,2,"0.070805244,3.6830254e-05,0.9230816,5.67616e-06,0.00036343312,6.324058e-05,9.427712e-06,2.3522304e-08,0.0056345803,1.7778882e-08","0.011389871,6.6859665e-12,0.9886099,7.120335e-09,2.0754057e-10,1.666351e-10,2.5237314e-09,6.597749e-11,2.1894675e-07,5.962448e-14","0.003519968,6.6176016e-11,0.99648005,1.1289937e-08,1.1612596e-09,3.4565312e-11,4.7286497e-10,8.6632924e-14,4.1353783e-08,1.7620298e-14","0.056351025,1.4215221e-08,0.9436387,4.9263512e-08,5.2645582e-06,7.9133927e-10,4.341546e-09,6.221406e-10,4.944138e-06,1.873842e-11","0.26915884,2.4406285e-07,0.73082316,2.8676759e-09,1.3469726e-06,3.5347483e-10,1.4074406e-07,3.0980898e-09,1.6199529e-05,1.6242012e-10","0.0016212349,6.8990644e-09,0.9983778,2.561758e-09,6.5954504e-09,3.7664613e-10,1.9324313e-11,1.0285499e-08,9.007513e-07,1.4753908e-12","0.92316335,1.5555123e-06,0.07682265,3.7839222e-06,5.4814486e-06,8.248805e-08,1.578417e-07,1.5676352e-09,2.9797145e-06,1.8284348e-10","0.05940065,4.6594917e-07,0.94027174,8.922817e-08,1.5979685e-07,3.4741324e-10,6.393218e-08,4.8709264e-08,0.00032680406,8.500411e-10","0.5384747,9.884921e-10,0.46152055,4.88843e-09,4.8165202e-06,1.2897834e-08,3.6885225e-10,2.440933e-10,2.9084795e-08,2.5494272e-12","0.0049951198,4.3626432e-08,0.99498355,1.2266822e-09,2.120981e-05,1.1962429e-09,6.351923e-11,2.2935107e-09,5.9120868e-08,3.805346e-12","0.07044617,5.279007e-08,0.9295424,3.5421015e-09,1.4049207e-08,1.8022757e-08,8.241537e-10,1.131217e-09,1.1271724e-05,2.8276164e-12","0.98619217,1.4447089e-06,0.013390548,7.518906e-07,8.7657537e-07,4.5487774e-08,1.6683503e-08,3.2991734e-09,0.00041415595,2.0939086e-09","0.8739833,7.4621866e-08,0.12542602,3.6986262e-06,0.00027334088,1.1054348e-06,1.4793882e-07,8.900255e-08,0.00031213844,2.185532e-08","0.003519968,6.6176016e-11,0.99648005,1.1289937e-08,1.1612596e-09,3.4565312e-11,4.7286497e-10,8.6632924e-14,4.1353783e-08,1.7620298e-14","0.011389871,6.6859665e-12,0.9886099,7.120335e-09,2.0754057e-10,1.666351e-10,2.5237314e-09,6.597749e-11,2.1894675e-07,5.962448e-14"
116,7,7,2,"0.002409471,6.331933e-07,0.97217464,0.02235315,0.0015876883,0.00015644358,0.00041726365,0.00070945104,0.00019117135,1.4186752e-07","0.0013688221,1.703198e-12,0.9986268,1.5018221e-06,1.7663954e-10,4.9999657e-12,4.1314605e-09,2.6975626e-06,1.7185361e-07,2.1539527e-11","0.0019541413,4.3084336e-07,0.99728,4.6238222e-07,4.3541114e-08,1.1954547e-10,2.8378253e-10,0.00076425064,3.4450971e-07,3.615582e-07","0.004936604,7.695196e-06,0.8487533,2.4032184e-05,0.00080794696,9.2322057e-07,9.425816e-06,0.0567602,0.022108125,0.06659181","1.8363151e-05,4.7193225e-08,0.96270293,0.0016771615,6.23279e-05,2.1369793e-05,0.00047558788,0.035026487,6.694084e-06,9.131857e-06","0.001466178,5.802442e-06,0.8978437,0.0027405035,1.9259986e-07,1.0505878e-06,1.8535216e-06,0.09699089,0.0009492823,4.7342004e-07","0.0007392319,1.0320488e-08,0.99909306,0.00011457159,6.882189e-07,2.0434793e-07,4.0194655e-06,4.3948374e-05,4.1675944e-06,3.5961353e-08","0.0043331855,0.00036161725,0.59886307,0.0039260387,3.61024e-07,9.299409e-07,9.9118006e-05,0.39228025,0.00011705727,1.843273e-05","1.567826e-05,8.268904e-15,0.99998367,9.0079645e-12,7.5244627e-10,1.4090304e-08,2.3093862e-11,5.951833e-07,6.408743e-11,7.726833e-16","0.12133341,0.00033620573,0.35356906,0.021493105,2.32068e-06,0.00015546291,0.00064363366,0.5011573,0.0012883142,2.1141917e-05","0.14280908,3.0183065e-07,0.60694,0.08565542,4.0913586e-05,0.0006016082,0.0018096063,0.14209569,0.020040242,7.190463e-06","0.25870952,3.60749e-07,0.033889696,0.3043291,3.6008475e-06,2.7125014e-05,1.8609373e-05,0.0832356,0.31974253,4.3880107e-05","3.927167e-06,2.236465e-12,0.9962282,2.5529826e-07,1.5569404e-06,2.4116042e-08,1.1097983e-05,0.0037548451,7.04032e-08,3.0267322e-09","0.0019541413,4.3084336e-07,0.99728,4.6238222e-07,4.3541114e-08,1.1954547e-10,2.8378253e-10,0.00076425064,3.4450971e-07,3.615582e-07","0.0013688221,1.703198e-12,0.9986268,1.5018221e-06,1.7663954e-10,4.9999657e-12,4.1314605e-09,2.6975626e-06,1.7185361e-07,2.1539527e-11"
117,9,9,0,"2.9742314e-05,1.2528903e-07,2.164016e-05,0.000103770195,7.39291e-07,7.2219972e-09,5.5845555e-07,6.098333e-11,0.9998431,2.8741562e-07","0.5235578,1.1506037e-09,0.47636735,5.250916e-06,6.63112e-07,5.89789e-09,1.1263753e-05,4.4633927e-07,5.721166e-05,4.67061e-09","0.72225004,5.130712e-06,0.00020967629,4.152238e-05,1.2310251e-07,1.9133904e-07,1.11821635e-07,7.3444334e-11,0.27749294,2.5056164e-07","0.95519274,3.3198165e-05,0.028668888,0.00012093089,1.0597362e-05,1.440736e-06,9.5207e-06,1.9410874e-05,0.013747424,0.0021958349","0.6994808,0.00027314777,0.0021172655,9.346625e-05,1.3213924e-05,7.281679e-09,1.5969151e-08,4.2018153e-09,0.23115402,0.06686806","0.9513233,7.443402e-05,0.0010052882,3.8929604e-05,2.021063e-07,2.7281049e-08,3.5080797e-05,9.411997e-09,0.044613805,0.0029088662","0.80991274,1.9776813e-07,0.00024873897,2.50244e-05,8.032417e-06,6.121782e-08,6.0199192e-05,3.742368e-09,0.18973449,1.0556731e-05","0.69863755,4.6748806e-05,0.28003454,0.0067435997,0.0013733021,8.079602e-07,0.0003408331,2.2983306e-06,0.0122955395,0.00052481756","0.13951476,9.581988e-06,0.047335353,0.0024677266,0.0007290343,0.0004210841,0.00013600082,2.8237807e-06,0.80926144,0.00012223689","0.9516289,0.0055929557,0.04046965,0.00028527406,3.0293114e-07,4.0036286e-07,9.172919e-06,6.536732e-07,0.0020069,5.6685326e-06","0.9186738,1.748411e-08,0.0674154,4.2712986e-06,9.03036e-06,7.718958e-08,1.2772382e-07,8.370747e-09,0.013897029,2.4690962e-07","0.99308634,1.669335e-08,0.0028444584,0.000121286204,5.231837e-06,5.4864033e-09,6.0601647e-06,3.2809165e-08,0.0039077546,2.8898086e-05","0.9687121,2.2297006e-06,0.002101537,0.0011288346,7.5649236e-06,3.1522845e-06,2.1550452e-06,4.5134732e-07,0.027619392,0.00042259519","0.72225004,5.130712e-06,0.00020967629,4.152238e-05,1.2310251e-07,1.9133904e-07,1.11821635e-07,7.3444334e-11,0.27749294,2.5056164e-07","0.5235578,1.1506037e-09,0.47636735,5.250916e-06,6.63112e-07,5.89789e-09,1.1263753e-05,4.4633927e-07,5.721166e-05,4.67061e-09"
118,8,8,0,"0.83238727,3.0128597e-06,0.15847598,0.0040794155,0.0028678796,3.2927828e-06,0.001991679,2.8576983e-09,0.00019131608,2.2999245e-07","0.8029451,3.3917962e-07,0.19588183,0.00029142475,0.00014343776,4.6348947e-07,0.00048366204,6.057782e-08,0.00025307058,6.3950387e-07","0.9931165,6.104773e-09,0.006715172,0.00010022236,4.6824425e-05,1.42139625e-08,1.285739e-05,2.9942984e-10,8.304966e-06,2.6215068e-09","0.5971666,7.463318e-06,0.3778817,0.0012391262,0.0039226143,1.41965065e-05,0.0062568407,1.3492746e-06,0.013506516,3.5678427e-06","0.8648548,1.4447866e-07,0.13451126,0.00028451814,0.00028458817,8.3509974e-07,1.9116964e-05,3.463132e-08,4.4625685e-05,1.6503128e-07","0.9401909,4.115435e-05,0.055316187,0.002704948,5.748784e-05,4.3428665e-07,0.0012095262,7.614325e-07,0.00046308455,1.550177e-05","0.9894364,0.00020503844,0.005526314,0.0028300933,0.00023074889,4.5573288e-05,0.0011065173,1.8871768e-05,0.00057412917,2.6363725e-05","0.9457152,2.1162214e-05,0.0004440349,0.051216632,0.00020441029,3.4645063e-07,0.0017302745,5.068912e-07,0.0006590725,8.410694e-06","0.33101434,1.13934435e-08,0.6684831,2.051174e-08,0.0004961698,4.3614702e-07,1.4743016e-06,8.7551264e-08,4.322936e-06,1.0477579e-10","0.9630868,6.524844e-06,0.03573642,0.00011913453,0.0005119829,2.3028728e-07,6.5276386e-06,2.29289e-06,0.00052771484,2.4656285e-06","0.9939505,6.863616e-06,0.004414062,0.0003516,0.00045986215,1.6570295e-05,4.2023217e-05,5.105429e-06,0.0007506059,2.8549446e-06","0.97166234,1.0478925e-06,0.02403201,7.9562924e-05,0.0032780753,7.7986914e-07,0.00018475311,7.076341e-08,0.000761064,4.6290225e-07","0.6814651,5.0046997e-06,0.30745992,0.0040328037,0.004317213,1.004401e-05,0.0015541759,2.6581216e-07,0.0011536928,1.7984474e-06","0.9931165,6.104773e-09,0.006715172,0.00010022236,4.6824425e-05,1.42139625e-08,1.285739e-05,2.9942984e-10,8.304966e-06,2.6215068e-09","0.8029451,3.3917962e-07,0.19588183,0.00029142475,0.00014343776,4.6348947e-07,0.00048366204,6.057782e-08,0.00025307058,6.3950387e-07"
119,2,2,4,"1.2182133e-07,3.0532366e-08,8.659554e-05,3.3872494e-10,0.9999114,3.033618e-07,3.9262233e-09,1.5090061e-06,1.8501868e-08,4.741266e-11","0.00058132946,2.82008e-08,0.0017020607,8.949974e-06,0.9975877,2.4181412e-07,6.684513e-05,1.8416822e-05,3.442501e-05,1.7342415e-09","2.2054674e-06,5.4244714e-07,0.5262154,1.0062225e-07,0.47353828,3.725416e-05,8.899396e-05,0.00011640644,7.320848e-07,6.8059913e-09","2.3243693e-07,4.1423856e-08,0.014617936,2.9906793e-08,0.98536044,1.1234937e-08,2.0162643e-05,1.0298467e-06,1.6890579e-09,5.261783e-09","2.2458374e-07,1.31278615e-08,2.1598266e-06,1.5303526e-09,0.9999962,2.617382e-09,1.2731425e-06,4.2398273e-08,2.9925456e-08,4.093905e-09","0.00014320179,1.1154529e-05,0.9277778,5.2818376e-07,0.06900299,1.7800347e-06,1.6819882e-05,0.0030396648,6.017256e-06,3.1667475e-09","0.00020966439,8.452058e-09,0.20760737,1.1527121e-07,0.792143,3.722278e-07,3.8809176e-05,7.601619e-07,1.7463485e-08,8.517807e-10","0.000113718845,3.960704e-06,0.9935568,1.1104715e-06,0.006126805,2.9965207e-08,0.00017891903,1.576906e-05,2.7038466e-06,4.6062322e-08","1.4347339e-05,2.629978e-07,0.044898193,9.5354966e-07,0.9550488,4.865063e-06,1.5821044e-05,1.2584511e-05,4.2333268e-06,3.9008197e-10","2.1127269e-06,2.4565954e-06,0.67498815,4.0145924e-06,0.3249638,3.073479e-07,1.4326687e-05,2.4124269e-05,7.449231e-07,1.3307562e-09","1.7691337e-06,1.0137117e-06,0.3478814,1.3842351e-06,0.6469239,0.00031271903,0.004840347,3.635485e-05,1.0321509e-06,1.4113386e-08","5.056508e-05,5.645357e-08,0.0011958838,1.020572e-08,0.99834263,6.1373235e-08,0.00040558292,4.9997166e-06,1.1040199e-07,6.506894e-08","0.0005058484,3.1157683e-07,0.6814479,6.9557433e-07,0.31226122,1.566998e-07,0.0057705417,3.1530882e-07,1.2896427e-05,1.2036944e-07","2.2054674e-06,5.4244714e-07,0.5262154,1.0062225e-07,0.47353828,3.725416e-05,8.899396e-05,0.00011640644,7.320848e-07,6.8059913e-09","0.00058132946,2.82008e-08,0.0017020607,8.949974e-06,0.9975877,2.4181412e-07,6.684513e-05,1.8416822e-05,3.442501e-05,1.7342415e-09"
120,7,7,0,"0.01782978,0.00018634862,0.00030377225,3.5152687e-05,0.98156893,5.4612112e-05,1.196141e-07,7.1393146e-07,2.053293e-05,4.147396e-08","0.76125276,1.2746236e-06,0.008102377,0.00019839978,0.22431053,0.00012180769,0.0007421776,0.0032940404,0.001968559,8.119137e-06","0.9791485,1.9316372e-05,0.017955424,6.0441052e-05,0.0005360992,1.1568284e-05,9.043382e-06,3.6398928e-06,0.0022484919,7.505984e-06","0.9599564,7.455097e-06,0.03434943,0.0014662679,0.0022857897,1.06332745e-05,0.0008434269,1.2693259e-07,0.0010804366,9.3963145e-08","0.06510297,8.5451416e-07,0.012739981,1.5693788e-05,0.9219813,4.034792e-07,1.8881352e-07,7.182005e-07,0.00014467734,1.3202066e-05","0.9935601,0.00029576942,0.00020556945,0.00045929634,0.004127126,6.7837595e-05,1.37446095e-05,0.00034357642,0.0008752367,5.164101e-05","0.9196931,1.8113215e-05,0.0006993731,5.13055e-06,0.079567954,6.8106756e-06,7.752513e-07,5.574728e-06,3.1359823e-06,2.4027996e-08","0.9985892,7.4494774e-06,2.3479359e-05,7.052946e-05,0.0012993228,1.4274589e-07,5.0062834e-09,1.653772e-08,9.887164e-06,8.872559e-09","0.20931445,1.855017e-05,3.1866189e-06,2.1872613e-06,0.79058796,1.7348504e-05,4.3808052e-07,1.7687761e-06,5.4137534e-05,3.4826773e-09","0.4125526,0.006109469,0.0006298921,0.0010684896,0.0057180463,1.998914e-06,2.3958437e-06,4.064328e-06,0.57390416,8.984299e-06","0.99522805,3.5843445e-07,0.0045511224,8.8723783e-07,0.00016465186,7.7076875e-06,5.312931e-07,8.777158e-06,3.7941827e-05,9.015682e-11","0.9913066,0.0036819056,1.1224197e-07,4.68354e-08,0.004494814,3.372562e-06,6.955166e-10,0.00018743785,0.00025642154,6.921761e-05","0.068201505,0.00013453953,9.041295e-05,0.00021127901,0.0068851165,3.790268e-05,0.0005800299,1.744893e-05,0.9238252,1.6583092e-05","0.9791485,1.9316372e-05,0.017955424,6.0441052e-05,0.0005360992,1.1568284e-05,9.043382e-06,3.6398928e-06,0.0022484919,7.505984e-06","0.76125276,1.2746236e-06,0.008102377,0.00019839978,0.22431053,0.00012180769,0.0007421776,0.0032940404,0.001968559,8.119137e-06"
121,6,6,2,"0.0026978992,1.6971055e-06,0.01704609,0.0056951246,0.16900022,0.00026536174,0.002512554,2.8059207e-08,0.80277914,1.8006905e-06","0.14283244,2.9006753e-07,0.63745195,0.0005062413,0.0030900391,8.471967e-09,0.0008148831,3.352819e-08,0.21530351,6.4360864e-07","0.003920836,3.820734e-08,0.8195442,0.00014544725,0.0081629185,1.2884744e-06,0.16379324,3.5601897e-07,0.0044311,5.5925636e-07","0.21222116,7.4328495e-06,0.767632,0.000191808,0.007649693,5.4443944e-07,0.0108268475,1.6700028e-06,0.0011713767,0.00029741877","0.02596508,7.817986e-05,0.8060289,0.00017612072,0.063246705,3.7004484e-06,0.07287451,1.4328286e-07,0.03133586,0.00029083402","0.40730578,0.00037613296,0.05678506,1.9790603e-05,0.00073332404,4.829764e-07,0.0039184536,1.3443471e-08,0.5307926,6.841103e-05","0.0014956966,7.7043535e-07,0.53285694,0.0013169803,0.052628595,6.6945584e-05,0.012083605,7.494111e-07,0.39953974,9.909284e-06","0.22124258,0.0011070467,0.49433035,0.008586037,0.102656335,0.0001364658,0.035037234,8.8891875e-06,0.13641475,0.000480331","0.0285066,1.0328061e-05,0.09006766,0.00020898513,0.0009583087,2.830932e-07,0.0043898346,2.9202257e-08,0.87584984,8.099718e-06","0.02087441,8.438619e-07,0.95482135,0.0026958967,0.01931565,8.3882105e-06,0.00041189822,1.0636796e-06,0.0018673316,3.171956e-06","0.13935034,1.1403081e-06,0.84599936,5.0855335e-05,0.0063564875,6.513174e-07,2.7060192e-05,3.3926906e-09,0.00821401,2.0037541e-07","0.13849919,6.292043e-08,0.78694713,6.3889897e-06,0.06919609,1.6262678e-07,0.0048531787,6.372958e-07,0.00049367466,3.422331e-06","0.0068420693,4.945728e-07,0.90887576,0.0010523348,0.047890365,2.7436508e-06,0.027355112,1.412202e-07,0.007957,2.3944005e-05","0.003920836,3.820734e-08,0.8195442,0.00014544725,0.0081629185,1.2884744e-06,0.16379324,3.5601897e-07,0.0044311,5.5925636e-07","0.14283244,2.9006753e-07,0.63745195,0.0005062413,0.0030900391,8.471967e-09,0.0008148831,3.352819e-08,0.21530351,6.4360864e-07"
122,9,9,4,"0.0006936934,0.004113725,2.4221118e-09,1.4793711e-05,3.1848755e-05,2.98059e-07,8.86963e-08,1.781986e-05,0.969308,0.025819652","0.15310994,6.4311236e-05,0.006666228,0.0030377666,0.57019275,7.716245e-05,2.2562132e-05,0.004097473,0.23288397,0.029847832","0.009028397,4.685903e-05,5.277921e-07,6.945935e-06,0.06678155,5.7002526e-06,9.5578e-07,0.0050407546,0.8057362,0.11335216","0.00013455194,0.00041215812,2.2433292e-06,1.7042741e-05,7.324142e-08,5.1037927e-07,6.788611e-08,0.0001565175,2.0732024e-05,0.9992561","7.245101e-06,7.30484e-05,3.329277e-09,2.731416e-09,2.1176802e-06,1.4640502e-09,4.5588112e-12,8.773152e-05,2.7267237e-05,0.99980265","0.00071178714,8.56946e-07,3.05716e-08,4.4768935e-06,7.108499e-09,1.5878603e-10,2.3369566e-12,2.7586591e-05,0.011149185,0.98810613","9.88423e-05,2.0780278e-06,2.3911468e-07,2.2011115e-09,6.2667556e-07,1.1139623e-08,1.765991e-08,0.0011675669,0.0008361238,0.9978946","0.0016215403,0.0056348015,5.94658e-06,0.00023928421,5.0586514e-06,2.9003591e-05,6.179085e-08,0.008708238,0.03458698,0.94916916","0.0026263408,0.0075042476,9.537305e-07,7.032958e-05,0.008567509,0.00054221286,3.3061205e-08,0.15937753,0.013111283,0.80819964","0.03140878,0.025233332,1.0087831e-06,0.00019269322,1.1649277e-06,5.826408e-05,1.516292e-08,0.088337846,0.047940273,0.80682653","0.0015177041,0.0042785835,1.9501427e-05,0.0013427937,1.9024441e-05,0.0018232479,2.1486633e-06,0.0038397934,0.25103426,0.73612297","0.00014579066,0.00034596332,3.362441e-08,6.062639e-07,0.000102898404,4.2911904e-07,2.1913209e-10,0.16236818,0.0009995255,0.83603656","0.00015656448,2.8186487e-05,1.7340076e-08,0.00035367382,1.0421846e-06,7.292724e-05,8.9028595e-07,0.008804154,0.08298899,0.9075935","0.009028397,4.685903e-05,5.277921e-07,6.945935e-06,0.06678155,5.7002526e-06,9.5578e-07,0.0050407546,0.8057362,0.11335216","0.15310994,6.4311236e-05,0.006666228,0.0030377666,0.57019275,7.716245e-05,2.2562132e-05,0.004097473,0.23288397,0.029847832"
123,6,4,2,"0.12634194,1.6363114e-06,0.42775765,0.002685143,0.43670383,0.005624738,0.00018031159,5.283952e-06,0.0006994374,9.173532e-08","0.06293055,7.9459035e-08,0.90621203,0.012915318,0.003839502,0.0043155123,0.009313065,0.00037904354,9.473247e-05,1.1741985e-07","0.010978257,6.3788684e-07,0.8525271,0.0006051889,0.13201623,0.002480542,0.001339752,1.3047394e-05,3.917032e-05,2.1661105e-08","0.033332046,1.298083e-07,0.95515645,0.0070789307,0.0033856742,0.0004605821,0.00039449285,0.00016180972,2.797972e-05,1.8426382e-06","0.0049458547,0.00053221325,0.923836,0.00067195686,0.051333595,0.0062674466,0.0027463085,0.00892204,0.00031673475,0.00042795396","0.30297267,0.00036862807,0.02494564,0.5187666,0.040682785,0.056369673,0.0008863411,0.025511079,0.029232915,0.00026368714","0.70430243,0.00039707185,0.13321213,0.022115786,0.002755335,0.005681191,0.00013598031,0.0021114245,0.12900928,0.00027938612","0.003549983,0.0001055805,0.87694,0.00032453262,0.1121441,0.0041180267,7.0647795e-05,0.0026194663,0.00012612264,1.4635226e-06","0.002491052,7.235877e-08,0.83049643,0.0021770236,0.04591854,0.11377959,0.0049619684,0.00017355179,1.7706104e-06,2.5861704e-08","6.289912e-05,2.214071e-05,0.9884433,0.00013145771,0.004950089,0.005695744,6.126278e-07,0.00069034443,3.3463132e-06,3.6513203e-08","0.44002867,1.0648885e-05,0.3390515,0.006967286,0.023397464,0.1599291,0.0014844085,1.6989516e-05,0.029113326,5.678904e-07","0.19548559,1.9070609e-05,0.25901902,0.1296479,0.0034634124,0.3823976,0.0011788805,0.027295057,0.0014714352,2.201124e-05","0.12693836,0.0017763827,0.018154263,0.011410027,0.74362856,0.050109662,0.025671368,0.009585577,0.012616807,0.00010907638","0.010978257,6.3788684e-07,0.8525271,0.0006051889,0.13201623,0.002480542,0.001339752,1.3047394e-05,3.917032e-05,2.1661105e-08","0.06293055,7.9459035e-08,0.90621203,0.012915318,0.003839502,0.0043155123,0.009313065,0.00037904354,9.473247e-05,1.1741985e-07"
124,4,3,0,"0.9987361,1.1041549e-05,1.0552743e-07,0.0011946347,2.6408858e-05,8.364068e-06,1.31961695e-08,3.0884206e-09,2.3298067e-05,3.7341086e-10","0.9933896,1.5931827e-08,0.0065677483,3.1915235e-05,3.1769578e-06,5.592875e-07,5.536213e-06,3.6033512e-10,1.3047363e-06,2.5448598e-08","0.99995995,2.4543484e-08,5.49352e-08,3.933393e-05,5.5999385e-07,3.871054e-08,1.752841e-10,1.8804648e-12,3.3528476e-08,1.8661894e-09","0.9952408,1.0636015e-05,0.0042737364,0.00045954992,2.4957586e-07,9.878794e-06,8.0674175e-07,5.2030685e-10,4.285609e-06,2.5182121e-08","0.99997973,1.0478686e-06,4.942615e-09,7.6653286e-08,1.26485775e-05,1.1253826e-07,8.15292e-11,5.677585e-10,5.621069e-10,6.3490083e-06","0.9981754,0.0004382921,8.495966e-05,0.001266228,1.35336295e-05,1.3527191e-05,2.3595335e-08,1.9779036e-09,1.3416924e-06,6.740244e-06","0.9985178,1.68584e-06,2.6757837e-07,0.0014730371,1.1843903e-06,4.028242e-06,7.4133294e-07,5.732003e-09,1.741973e-07,1.1398852e-06","0.9625266,0.00016346495,0.00010592468,0.036078762,0.0006721444,0.00014916903,5.5056937e-08,1.1696904e-08,0.0003020617,1.636017e-06","0.9994023,1.8232065e-07,0.00013668418,1.6864815e-05,0.0004433719,6.711544e-07,8.5975245e-09,2.0439993e-10,8.0771767e-10,2.5725078e-10","0.9990897,0.00045783859,1.4009064e-05,0.00043626124,8.5794153e-07,9.690372e-07,3.2135497e-12,8.94956e-10,1.373488e-07,2.2193892e-07","0.99946505,1.7466344e-07,1.6086042e-05,0.00051473494,6.3925563e-07,3.5771075e-07,2.467387e-10,2.8284184e-11,2.9965665e-06,1.6660996e-08","0.9998425,6.696805e-05,7.6238614e-08,1.4462402e-05,7.520766e-05,2.4973458e-08,4.2168338e-10,6.70353e-08,1.7498489e-07,4.6544503e-07","0.99856997,3.1748208e-05,3.924806e-05,0.00061391253,3.9387774e-05,1.9012717e-06,5.3113615e-07,1.07374795e-07,0.000627447,7.5716205e-05","0.99995995,2.4543484e-08,5.49352e-08,3.933393e-05,5.5999385e-07,3.871054e-08,1.752841e-10,1.8804648e-12,3.3528476e-08,1.8661894e-09","0.9933896,1.5931827e-08,0.0065677483,3.1915235e-05,3.1769578e-06,5.592875e-07,5.536213e-06,3.6033512e-10,1.3047363e-06,2.5448598e-08"
125,9,9,0,"0.68673813,0.0047257007,0.00010201266,0.00029776682,0.26414466,6.091834e-06,0.00023786134,1.5057266e-08,0.043564633,0.00018312647","0.9846541,1.9873688e-07,0.004170787,1.9886347e-06,0.009734248,1.16381685e-07,0.0014111616,1.16239205e-08,2.7305825e-05,4.0605066e-08","0.9266709,0.0004947391,0.07192423,2.9030523e-05,0.0007486271,1.968293e-06,2.8197008e-05,3.489656e-08,0.000100716155,1.4499917e-06","0.84482074,1.0208102e-05,0.14579047,0.0005710107,0.008296889,6.6876906e-05,0.00015673978,2.984464e-07,0.00025169807,3.5046593e-05","0.99565744,1.41603705e-05,0.0034436984,3.707918e-05,0.0006748774,4.585051e-07,1.7035718e-07,2.4830737e-07,1.1767584e-05,0.00016016106","0.9817654,0.012412576,0.0010267595,6.381424e-05,0.00016872305,9.532025e-07,0.00014365489,1.5360555e-07,0.0011055493,0.003312365","0.8728749,0.00036391607,0.0013931968,1.4492095e-05,0.0010994534,2.1247713e-06,3.974094e-05,1.0564122e-06,0.122184046,0.0020270373","0.99906296,4.263989e-05,0.0008221395,9.8198e-06,3.7075142e-06,7.048983e-08,7.6241635e-09,1.098813e-06,5.5065728e-05,2.6435707e-06","0.3444031,3.1798213e-06,0.0024777704,8.589965e-06,0.65301204,3.6824679e-06,2.6104353e-05,1.6643277e-08,6.3310195e-05,2.1791593e-06","0.996031,0.00085121905,0.0010729618,8.418398e-06,0.0017793812,3.266554e-06,2.5021876e-08,3.1246356e-07,0.00015276253,0.000100619494","0.99980575,7.119902e-07,0.00018620757,2.3454194e-07,1.6141407e-06,4.5984823e-08,1.916909e-06,3.4310155e-09,3.4616326e-06,4.8027065e-08","0.99974126,2.2994394e-05,3.0226959e-06,2.4536828e-06,8.382081e-06,2.052169e-06,3.9999104e-06,1.365563e-06,4.841932e-06,0.00020957562","0.6407673,0.00016687004,0.0046528913,0.0015414505,0.31111664,0.0014435169,0.028358996,1.3086405e-06,0.011672055,0.00027897063","0.9266709,0.0004947391,0.07192423,2.9030523e-05,0.0007486271,1.968293e-06,2.8197008e-05,3.489656e-08,0.000100716155,1.4499917e-06","0.9846541,1.9873688e-07,0.004170787,1.9886347e-06,0.009734248,1.16381685e-07,0.0014111616,1.16239205e-08,2.7305825e-05,4.0605066e-08"
126,0,6,0,"0.9916603,3.7015332e-05,0.0070871874,2.900848e-07,0.00030742784,2.7227397e-06,1.2614808e-05,1.7586071e-08,0.0008924644,4.6279265e-11","0.5775312,2.8804359e-06,0.40070313,1.6544768e-06,0.00018529863,8.012993e-08,0.0010919174,2.981696e-08,0.020483764,6.3220824e-08","0.10523077,6.456052e-07,0.89471835,1.8740373e-08,2.008301e-06,6.917331e-08,8.00274e-08,1.344676e-09,4.797996e-05,2.2683358e-10","0.13174298,6.419326e-07,0.86812997,3.9504066e-05,5.8857186e-05,2.8063878e-06,2.2527185e-05,2.2769547e-07,2.4843757e-06,3.5305097e-09","0.99441284,2.4522287e-06,0.0054699434,4.7009453e-06,5.2167514e-05,1.3617505e-06,4.7177808e-05,4.6226404e-07,8.220916e-06,7.669912e-07","0.5660676,0.00020734046,0.42997402,1.0481306e-05,1.5461402e-06,4.3344198e-07,0.0032551414,2.556342e-07,0.00048296686,2.6494968e-07","0.9752083,6.142366e-05,0.022629106,0.00027401064,0.00014350648,6.2802583e-06,0.0012686144,5.939225e-07,0.0004078217,3.515842e-07","0.5240542,0.01091241,0.4645049,1.1025809e-05,1.9950543e-05,1.3784871e-06,0.00023375655,5.711178e-05,0.00020219461,3.0756871e-06","0.07534943,3.6650167e-08,0.9245554,3.4788054e-06,1.3510692e-05,1.2516565e-05,5.8361875e-05,4.74813e-06,2.3460739e-06,1.2798742e-09","0.26620433,4.9471393e-05,0.7242556,2.7983917e-06,0.009416881,1.5378383e-06,2.0325415e-07,6.894977e-05,1.8389277e-07,1.3221112e-08","0.14429158,2.0838772e-06,0.85545903,9.3920005e-07,1.6411657e-05,5.2508287e-05,3.9627437e-05,6.791132e-05,6.993208e-05,7.858877e-10","0.3904352,3.0525338e-05,0.6088512,5.4198784e-07,4.970172e-06,3.37793e-06,5.475899e-06,0.0006633207,5.35592e-06,2.564629e-09","0.039730344,4.2743436e-06,0.9571849,0.00030827723,0.00021556467,2.0505973e-05,0.0014392546,3.8793775e-07,0.0010962039,2.8564008e-07","0.10523077,6.456052e-07,0.89471835,1.8740373e-08,2.008301e-06,6.917331e-08,8.00274e-08,1.344676e-09,4.797996e-05,2.2683358e-10","0.5775312,2.8804359e-06,0.40070313,1.6544768e-06,0.00018529863,8.012993e-08,0.0010919174,2.981696e-08,0.020483764,6.3220824e-08"
127,4,4,2,"0.048330072,4.083177e-06,0.0029064436,1.9037105e-05,0.9483036,4.167872e-07,1.4927175e-06,7.7015494e-10,0.00043478835,3.388383e-08","0.14071853,2.191857e-09,0.85443056,0.0042892247,1.7896193e-07,3.1346e-08,0.0005274267,3.20631e-08,3.3926335e-05,3.910422e-08","0.980078,3.804072e-08,0.019777175,1.6466065e-06,6.752668e-05,2.4597288e-10,1.5655647e-05,1.5583266e-11,6.0002785e-05,5.7281563e-10","0.38220692,1.7390875e-06,0.6160021,0.00010878262,0.0015739556,3.1407815e-08,2.4820654e-05,3.9599964e-08,7.612735e-05,5.4872667e-06","0.12993082,4.857512e-07,0.000195259,8.4128494e-08,0.86987275,5.5749435e-08,2.6428881e-07,1.9951905e-09,1.472547e-07,6.019886e-08","0.89235973,1.3374083e-05,0.023374815,6.257737e-05,0.08414746,5.337293e-08,1.3986327e-07,7.0240603e-06,2.2244194e-05,1.2562182e-05","0.813577,4.482905e-09,0.17918155,2.4338215e-06,0.0072380356,8.9989616e-10,6.0439316e-07,5.710737e-13,3.2497096e-07,2.406322e-10","0.61408687,7.184919e-06,0.3465895,7.647435e-05,0.03908256,5.9159664e-08,4.7650465e-06,8.043002e-09,0.00015244768,2.2771061e-07","0.0019473372,1.1156831e-09,0.0030855974,5.9809004e-08,0.9949669,1.2849873e-11,7.301549e-10,1.29880636e-14,1.8328462e-08,4.2565292e-13","0.42847878,1.413164e-07,0.5238044,1.6284766e-06,0.04770847,1.044919e-08,2.9974017e-06,2.1753437e-09,3.558681e-06,1.0521327e-08","0.20449655,9.3172495e-08,0.008741548,1.5954758e-05,0.7867233,1.00883575e-07,5.338808e-07,3.0320986e-09,2.182136e-05,3.0976228e-08","0.9286028,2.4665099e-09,0.065101035,2.1466556e-07,0.00629526,1.0829532e-09,4.5442317e-07,3.9099446e-11,7.557615e-08,2.6565206e-09","0.0005492775,3.40847e-08,0.0023630948,1.0077393e-05,0.99573165,7.087658e-07,0.0013437256,1.17307035e-08,1.1966373e-06,1.4785597e-07","0.980078,3.804072e-08,0.019777175,1.6466065e-06,6.752668e-05,2.4597288e-10,1.5655647e-05,1.5583266e-11,6.0002785e-05,5.7281563e-10","0.14071853,2.191857e-09,0.85443056,0.0042892247,1.7896193e-07,3.1346e-08,0.0005274267,3.20631e-08,3.3926335e-05,3.910422e-08"
128,5,7,6,"0.7579449,8.676233e-05,0.0004146999,0.0021866783,0.03132128,2.3230916e-06,0.0004615112,2.0776343e-09,0.2075778,4.009214e-06","0.022414826,3.5637008e-08,0.017340345,0.00016637819,0.00012871824,4.5091627e-07,0.95971906,1.5892988e-08,0.00022974251,3.5184945e-07","0.15289167,4.5235254e-07,0.00036019232,1.1673871e-05,0.005804313,8.171856e-06,0.008369601,7.717642e-08,0.8325538,4.6159712e-08","0.84559435,5.8582627e-06,0.0018751663,0.0027570627,0.0015075102,4.5827952e-07,0.020580105,4.624667e-07,0.1276372,4.183429e-05","0.0020637074,2.7885699e-06,0.0006485821,0.00030594016,0.9818038,9.934777e-06,0.0011570421,1.479269e-08,0.013980938,2.7293308e-05","0.9941567,6.111984e-05,8.7127955e-06,3.789146e-06,0.003348794,1.8408646e-09,0.00067748636,3.6933447e-08,0.0017431984,6.398981e-08","0.027891193,8.417549e-08,9.464151e-06,2.3502514e-07,0.0004704544,6.2928684e-09,0.021916494,1.524368e-09,0.94971216,4.1652464e-09","0.003300623,9.705475e-05,6.7514346e-05,9.642095e-05,0.36185822,2.5442787e-06,0.5538025,7.1439645e-05,0.08070325,4.391131e-07","0.0037399244,1.7058119e-05,0.0004365669,0.0008038198,0.07820666,5.9175456e-08,0.011787491,4.246658e-09,0.9050083,1.1534562e-07","0.09879185,0.0044074147,0.00042752118,0.0009492482,3.4803875e-06,3.8351647e-08,0.000107787775,6.6622044e-07,0.89531183,1.3297115e-07","0.7087711,7.116605e-05,0.08628043,0.010428464,0.030500297,0.00010055881,0.034136314,1.7984621e-07,0.12971115,3.099644e-07","0.5817401,6.792414e-05,5.3569303e-05,8.715475e-06,8.05238e-05,1.7575329e-07,0.00020703369,6.0044056e-07,0.41784075,5.1122765e-07","0.025213974,6.492749e-06,4.0029114e-05,0.010645934,0.010378496,8.993616e-05,0.19546734,1.286557e-06,0.7581515,5.1316824e-06","0.15289167,4.5235254e-07,0.00036019232,1.1673871e-05,0.005804313,8.171856e-06,0.008369601,7.717642e-08,0.8325538,4.6159712e-08","0.022414826,3.5637008e-08,0.017340345,0.00016637819,0.00012871824,4.5091627e-07,0.95971906,1.5892988e-08,0.00022974251,3.5184945e-07"
129,7,6,0,"0.73336166,0.0025055732,0.15793365,0.03175435,0.030068856,0.0012122471,0.00019409302,6.8920344e-05,0.042858742,4.182615e-05","0.9861006,4.233396e-10,0.013899114,2.9748957e-08,1.7006883e-07,8.158321e-11,3.9257575e-10,4.6399748e-08,1.9479723e-08,7.745602e-09","0.6825436,8.623974e-06,0.3166782,0.00034613744,6.265719e-05,3.4935292e-05,0.00031541323,6.8146966e-07,9.283126e-06,4.928301e-07","0.014242495,0.00012304312,0.9819739,0.003512325,4.508768e-06,8.718693e-05,7.4277923e-06,1.9939736e-05,4.1860503e-06,2.5106003e-05","0.8830278,0.019944621,0.05927681,0.020103954,0.000938566,0.00011143529,0.01607946,1.216752e-05,0.00037958723,0.00012559035","0.74443936,0.00024726198,0.25420412,0.00017060548,0.00065409555,8.708952e-06,9.328366e-06,8.381722e-05,0.00017377819,8.963665e-06","0.9996774,4.406034e-07,0.0003219123,3.7633704e-08,3.547816e-08,5.187323e-10,8.974693e-10,1.12565665e-10,2.1534655e-07,1.5714469e-09","0.6469719,0.32691026,0.0003726131,0.002399826,2.8701672e-05,9.53995e-06,0.0109211495,3.4613115e-06,0.011863566,0.0005190675","0.19372208,1.7135545e-07,0.8042503,0.00014370026,0.00019677645,0.0007216344,1.7633402e-05,0.00094706146,3.6796084e-07,2.8812582e-07","0.9612331,0.037856393,0.00049078895,0.0003088482,4.881062e-07,1.3288615e-06,5.149876e-05,1.0371281e-05,4.7154015e-05,2.3202514e-08","0.6038152,7.518503e-06,0.3850226,0.0018376445,3.9292254e-06,0.0057652993,8.824319e-05,0.0016791415,0.0017756205,4.79853e-06","0.9995982,0.00024009225,2.9204013e-05,7.677495e-06,1.0139605e-06,4.2715334e-07,1.0944023e-08,0.000116476425,1.0008428e-06,5.9516638e-06","0.98820716,4.1100243e-06,0.0021966868,0.001359046,0.006043572,6.410125e-05,0.0017746325,1.8211676e-05,6.4261526e-06,0.0003260239","0.6825436,8.623974e-06,0.3166782,0.00034613744,6.265719e-05,3.4935292e-05,0.00031541323,6.8146966e-07,9.283126e-06,4.928301e-07","0.9861006,4.233396e-10,0.013899114,2.9748957e-08,1.7006883e-07,8.158321e-11,3.9257575e-10,4.6399748e-08,1.9479723e-08,7.745602e-09"
130,5,5,2,"0.004184192,5.8504525e-06,0.00016008272,1.831799e-06,4.0923485e-08,1.5278099e-06,5.732856e-09,6.242107e-09,0.99563473,1.1798555e-05","0.116738506,1.8614026e-08,0.5618166,0.00013005434,0.00014185363,9.356391e-07,7.019633e-05,0.00042456636,0.32067606,1.2577824e-06","0.25064448,1.0877453e-06,0.0006355351,2.4896149e-06,0.4045253,9.974899e-05,1.8819018e-06,4.279412e-05,0.34404576,9.277875e-07","0.3947152,3.7464036e-07,0.113510005,0.00012638581,2.8877723e-05,0.000118130105,1.4609737e-05,3.6942617e-06,0.4914797,3.0050926e-06","0.10249488,5.342129e-07,0.89390165,9.4467956e-05,0.00019028787,5.0247352e-05,4.453688e-06,0.0008879663,0.0014922747,0.0008832468","0.63811225,1.2634266e-05,5.662779e-06,2.7960234e-05,3.6803573e-07,9.982851e-09,7.737517e-10,2.0546275e-07,0.36182266,1.8280998e-05","0.9970131,4.7279344e-05,3.7521506e-05,0.0002351367,1.753983e-05,2.9080538e-06,7.2354664e-09,5.3276167e-08,0.002644013,2.3777277e-06","0.07192601,0.0007643181,0.7526253,0.028544633,0.010575736,0.004631656,6.1344756e-05,0.07269516,0.05806668,0.0001091436","0.1407852,2.5576524e-10,0.8591816,2.2566406e-08,8.9069016e-07,8.403425e-06,2.4531686e-09,1.8292087e-05,5.579506e-06,5.0491087e-11","0.56207275,0.00025989284,0.14631626,1.973516e-05,8.811989e-06,3.643822e-05,2.295339e-09,0.0047188867,0.28655136,1.5821499e-05","0.8969872,2.5363347e-09,0.08311019,3.287726e-08,5.1972997e-08,4.5372353e-06,1.6234514e-10,7.1645374e-09,0.019898014,1.5498892e-09","0.8964686,2.5268912e-07,0.09889486,3.919074e-05,1.5768367e-07,8.141681e-05,6.795395e-08,0.0016099027,0.002903734,1.908767e-06","0.27668518,3.6118238e-06,0.00044842064,0.00012217274,9.4309864e-05,5.760364e-05,3.847855e-06,3.7084371e-06,0.7225309,5.0246334e-05","0.25064448,1.0877453e-06,0.0006355351,2.4896149e-06,0.4045253,9.974899e-05,1.8819018e-06,4.279412e-05,0.34404576,9.277875e-07","0.116738506,1.8614026e-08,0.5618166,0.00013005434,0.00014185363,9.356391e-07,7.019633e-05,0.00042456636,0.32067606,1.2577824e-06"
131,1,1,8,"6.000649e-06,0.1594562,1.904978e-10,3.822068e-07,1.002222e-08,1.4172682e-12,2.024237e-10,3.2510303e-11,0.83432066,0.0062167463","0.055189822,1.4725665e-05,2.6100845e-06,2.9701713e-08,4.966276e-06,3.0250316e-10,2.7505667e-08,1.9960489e-09,0.9447865,1.3414541e-06","0.8108509,0.1255515,1.2119654e-06,5.259311e-07,0.00047117422,4.6789994e-09,7.1707618e-09,1.7760641e-06,0.056116678,0.0070060417","0.0009048686,0.9957074,3.042018e-08,5.0212783e-08,8.084087e-09,1.2649491e-12,1.300932e-09,2.3222937e-11,0.00035913775,0.003028545","0.0018630546,0.14037324,1.1887321e-09,2.2849312e-08,4.266575e-08,5.6443314e-12,3.001601e-08,1.8132718e-08,0.32382354,0.5339401","0.6738783,0.19584017,6.606101e-08,0.00046826387,1.05217936e-07,3.0009952e-09,2.112084e-09,3.147601e-06,0.019380307,0.110429585","0.00016893249,0.00073408894,1.1927369e-09,9.202849e-09,8.317746e-09,2.2579084e-11,6.9424855e-10,9.560503e-10,0.9990858,1.1194442e-05","0.11365937,0.0665642,1.7515899e-07,1.7911564e-06,2.930456e-07,5.843866e-10,4.402957e-08,4.2286348e-07,0.8190547,0.00071901706","0.0013138067,0.010914551,5.237283e-06,2.2350416e-07,1.218009e-07,9.769972e-09,2.9055393e-06,4.971481e-08,0.98766965,9.348463e-05","0.029637398,0.029995035,5.498852e-05,1.2155371e-08,1.019567e-08,2.216501e-09,9.553458e-06,2.2073513e-08,0.9402302,7.2794894e-05","0.0023230042,0.110831656,6.203929e-09,2.7696052e-08,4.6885503e-08,2.1813246e-10,3.4732983e-09,1.587693e-11,0.886194,0.00065134664","0.5868658,0.15455529,2.1136357e-05,1.0430914e-05,2.1084756e-05,2.7457747e-07,1.3451776e-07,3.235841e-05,0.24905267,0.00944085","0.39138898,0.2722864,9.951608e-09,1.6902455e-07,7.4371083e-09,3.4833195e-11,9.7027836e-08,5.0905123e-07,0.33195084,0.0043730144","0.8108509,0.1255515,1.2119654e-06,5.259311e-07,0.00047117422,4.6789994e-09,7.1707618e-09,1.7760641e-06,0.056116678,0.0070060417","0.055189822,1.4725665e-05,2.6100845e-06,2.9701713e-08,4.966276e-06,3.0250316e-10,2.7505667e-08,1.9960489e-09,0.9447865,1.3414541e-06"
132,5,5,2,"0.0102172075,0.01136342,0.17362483,0.7949244,0.0005159445,0.0021258828,0.0062049325,1.7387822e-05,0.0009624976,4.3482552e-05","0.0061779525,1.3971193e-12,0.9938215,2.2257801e-07,3.078126e-10,1.7406337e-09,1.3561345e-09,2.8190055e-07,1.0661291e-08,2.0497915e-12","0.00061073026,7.608195e-07,0.99934536,4.057584e-05,4.009755e-08,2.4689255e-06,3.1717715e-08,3.3345973e-09,5.7006058e-09,2.482991e-10","0.0014703374,4.3358614e-07,0.99851257,8.350935e-06,2.7069968e-10,1.110728e-06,2.4599245e-07,1.8182396e-08,6.8318304e-06,2.9053945e-08","0.83717614,0.0005414042,0.15037367,0.0010594818,8.679534e-06,1.52542525e-05,3.4119374e-05,0.00011184549,0.00849021,0.0021892749","0.13291684,0.009356854,0.85299027,0.003636604,4.1512568e-08,1.915873e-05,0.00094154757,3.9327792e-06,4.089153e-05,9.384234e-05","0.48597524,0.020310387,0.33129355,0.15568951,3.4262787e-06,0.0065183504,7.40687e-06,3.0763134e-05,1.8536319e-05,0.00015283017","0.38946086,0.09299266,0.51140565,0.005597655,1.7603599e-08,7.5420274e-07,5.5366704e-06,1.8295903e-05,7.5478274e-05,0.0004431411","0.557431,4.849567e-06,0.44252843,5.3967883e-06,4.8060535e-08,2.6741645e-05,2.9820585e-06,3.641861e-07,2.533459e-07,5.9304144e-09","0.41315404,0.01393062,0.5698856,0.0023797045,2.5179477e-07,4.9999994e-06,4.406355e-09,0.0005070219,0.00013733593,4.5949508e-07","0.24530722,6.5637454e-05,0.7537611,0.00045276823,1.6150883e-08,0.00023378759,5.2598343e-06,1.6532418e-05,0.00015737185,2.1918527e-07","0.98714393,3.2334417e-05,0.005713224,0.0011246674,3.5443062e-08,0.00039888077,1.8711191e-07,0.00046303778,0.00014926451,0.004974537","0.075560115,8.7895634e-05,0.85717356,0.04942803,3.3053788e-05,0.00063122297,0.014172007,2.995088e-05,0.0022158583,0.000668357","0.00061073026,7.608195e-07,0.99934536,4.057584e-05,4.009755e-08,2.4689255e-06,3.1717715e-08,3.3345973e-09,5.7006058e-09,2.482991e-10","0.0061779525,1.3971193e-12,0.9938215,2.2257801e-07,3.078126e-10,1.7406337e-09,1.3561345e-09,2.8190055e-07,1.0661291e-08,2.0497915e-12"
133,8,8,0,"0.059630703,5.4413084e-07,0.14955676,0.00052042236,8.479105e-05,1.9947333e-06,1.6475914e-07,2.5186687e-08,0.79020244,2.1930396e-06","0.8287269,1.1674264e-08,0.17125787,1.2790598e-05,7.2557185e-08,3.4123826e-08,3.632947e-08,4.988507e-09,2.1325977e-06,5.4740738e-08","0.9985745,1.6911861e-09,2.4793328e-06,2.1955575e-08,7.393394e-09,6.268334e-11,2.351208e-11,8.516425e-11,0.001423005,6.8600574e-09","0.1255632,1.5697211e-06,0.8663552,0.0063734734,0.0004693496,4.3852324e-06,1.1291896e-05,4.428254e-08,0.001220883,6.2312904e-07","0.027352134,1.0981562e-07,0.9673537,7.7670054e-05,2.3137709e-05,1.390871e-07,3.2131231e-06,1.0372251e-08,0.005187687,2.1763008e-06","0.8214928,0.000110503446,0.17516711,0.0012462524,1.6532364e-05,1.0382159e-05,7.450348e-06,9.780274e-07,0.0019020498,4.5879457e-05","0.9419725,2.6099606e-06,0.010523535,1.2795359e-05,3.346824e-05,5.412171e-07,8.312254e-06,6.2710956e-07,0.047434837,1.0856681e-05","0.13664673,7.3788997e-06,0.854816,0.007884387,0.00027857095,4.13093e-06,5.5167333e-05,3.634558e-05,0.00026709496,4.141296e-06","0.3183224,1.2092124e-07,0.68088144,0.00018747654,0.00039759022,3.7266066e-06,4.9173245e-06,1.5718076e-06,0.00020028847,4.50988e-07","0.9452315,2.3108443e-05,0.04263802,4.209169e-05,9.738152e-07,2.71619e-07,3.217474e-08,4.7753156e-07,0.012059099,4.463618e-06","0.52893144,3.2788518e-07,0.45498595,0.0002451475,6.6654815e-05,5.8509744e-05,4.9286573e-06,1.6143221e-07,0.015706759,9.8457896e-08","0.8144117,1.08864946e-07,0.17466061,2.7082174e-06,1.989719e-06,1.4548748e-07,2.40399e-06,6.986869e-09,0.010920098,3.357718e-07","0.74714833,9.819008e-07,0.055531118,0.00024704696,0.00039061435,5.5234295e-07,0.00021939665,3.0287146e-07,0.19643427,2.7271344e-05","0.9985745,1.6911861e-09,2.4793328e-06,2.1955575e-08,7.393394e-09,6.268334e-11,2.351208e-11,8.516425e-11,0.001423005,6.8600574e-09","0.8287269,1.1674264e-08,0.17125787,1.2790598e-05,7.2557185e-08,3.4123826e-08,3.632947e-08,4.988507e-09,2.1325977e-06,5.4740738e-08"
134,8,8,0,"0.0003077111,3.1032525e-07,1.0021951e-06,1.7494684e-06,2.538107e-06,1.3373697e-08,5.537569e-08,7.525001e-11,0.99968565,1.0135658e-06","0.9739865,1.0352682e-05,4.433377e-05,9.420158e-06,1.7149141e-07,3.339164e-08,2.8266202e-05,2.3784892e-09,0.025827276,9.3737326e-05","0.0078089167,2.1620492e-06,1.0497328e-06,7.08139e-08,5.0456702e-08,8.21311e-09,1.0764065e-07,1.0622423e-10,0.99218434,3.2700498e-06","0.79367024,0.00049086876,0.0040406077,5.9800113e-05,3.3114135e-05,7.3714443e-07,1.5239875e-05,2.4072913e-06,0.20124348,0.00044354078","0.06628425,4.5596025e-05,4.5392888e-05,5.271762e-05,1.636097e-06,3.455374e-09,4.1159944e-07,3.365745e-09,0.93134755,0.0022224179","0.04592435,0.00015664726,2.7131255e-05,3.423227e-06,1.7761373e-07,6.715321e-10,1.0128375e-06,7.5167583e-10,0.95165724,0.0022300712","0.047040157,7.2655976e-06,8.990967e-06,1.7688242e-05,1.0271215e-06,1.012392e-06,8.845116e-05,8.682167e-08,0.95204085,0.0007943864","0.64793175,0.0011398607,5.3629884e-07,0.00016331107,9.56524e-07,1.9726791e-09,3.4398397e-07,1.04776696e-07,0.35062253,0.00014061561","0.5612885,4.8819933e-05,0.0036350633,2.0685819e-05,0.0021073825,6.783353e-06,8.201598e-06,1.2317493e-07,0.43286163,2.2895107e-05","0.99967897,9.330908e-05,4.106745e-05,3.2832736e-06,8.764924e-09,2.7913731e-09,4.300448e-10,1.04059495e-07,0.0001814668,1.6949137e-06","0.78473663,4.5436733e-05,0.007932103,0.0030807548,0.00010009623,2.894504e-05,0.0011927756,1.9308372e-06,0.20235439,0.0005269575","0.9171091,1.516724e-05,0.00030766198,2.4933884e-06,0.002821712,1.8757588e-07,4.1849227e-05,3.0835153e-07,0.075506754,0.004194685","0.23519306,0.00023207802,0.0012824764,0.007863878,0.0008709319,8.821256e-05,0.041851774,4.64967e-06,0.6930854,0.019527573","0.0078089167,2.1620492e-06,1.0497328e-06,7.08139e-08,5.0456702e-08,8.21311e-09,1.0764065e-07,1.0622423e-10,0.99218434,3.2700498e-06","0.9739865,1.0352682e-05,4.433377e-05,9.420158e-06,1.7149141e-07,3.339164e-08,2.8266202e-05,2.3784892e-09,0.025827276,9.3737326e-05"
135,0,0,0,"0.0001120594,2.9216216e-09,3.4112152e-06,7.6007797e-07,2.1969581e-06,3.2993475e-09,1.8117076e-09,2.7976186e-11,0.9998816,7.032679e-10","0.8615883,6.1461225e-07,0.0015158401,8.723277e-06,6.630784e-06,3.6043996e-08,1.3264856e-06,6.6637955e-07,0.13687515,2.6482935e-06","0.054633666,1.15326655e-08,2.3853024e-06,1.7189555e-08,2.1656428e-09,2.1282299e-11,1.5123324e-09,9.762177e-13,0.945364,1.799615e-09","0.9528031,2.2025417e-06,0.0142233325,0.0011552563,0.00036170994,1.5508069e-06,5.4417265e-05,4.041008e-08,0.031394005,4.3340747e-06","0.807199,3.5392998e-06,0.04792874,4.3789565e-05,3.550021e-05,2.3316666e-07,1.48911495e-05,4.2622066e-09,0.14477092,3.4696952e-06","0.6529406,2.4869196e-05,1.0325857e-05,2.8175276e-05,6.492599e-06,2.77143e-08,5.608147e-08,1.6431702e-09,0.34698582,3.777393e-06","0.035076622,2.3884851e-07,0.000528793,3.9921424e-06,7.8553065e-05,2.36847e-07,3.0308365e-07,4.160748e-09,0.96430826,3.0287054e-06","0.5400275,1.1973624e-05,0.045835547,0.0071304194,0.00029354385,6.404547e-06,2.5689995e-05,7.092375e-07,0.40664443,2.3794326e-05","0.95232475,6.966561e-08,0.00010761058,1.772198e-06,2.048598e-05,4.2030873e-08,3.2976317e-08,6.3483724e-10,0.0475452,2.3750774e-08","0.06719382,2.4532471e-06,0.00064599887,0.0007693872,5.320969e-05,2.5610075e-07,3.3489613e-07,2.232116e-08,0.93133336,1.1397087e-06","0.15925135,4.3072058e-07,0.00014653994,1.3880751e-06,0.00033814035,6.692666e-08,6.344903e-09,1.7643758e-11,0.84026194,9.4276466e-08","0.16388448,9.548606e-06,6.816435e-05,0.0005137154,0.0014730361,1.6959933e-06,0.00011223899,2.7851938e-08,0.83392876,8.343913e-06","0.25915948,1.0978328e-05,0.20585331,0.0024920583,0.09523335,1.6169017e-05,0.0016229136,1.0281402e-06,0.43559784,1.2967536e-05","0.054633666,1.15326655e-08,2.3853024e-06,1.7189555e-08,2.1656428e-09,2.1282299e-11,1.5123324e-09,9.762177e-13,0.945364,1.799615e-09","0.8615883,6.1461225e-07,0.0015158401,8.723277e-06,6.630784e-06,3.6043996e-08,1.3264856e-06,6.6637955e-07,0.13687515,2.6482935e-06"
136,4,4,2,"0.034461554,1.3084652e-05,0.9222096,0.002923954,0.01001685,4.37925e-06,0.0058698473,3.4852359e-09,0.0244989,1.7943601e-06","0.08157366,6.9717504e-07,0.9079542,0.0004023255,0.00018164875,4.1917156e-06,0.00095232204,1.6393388e-08,0.0089195315,1.1363272e-05","0.18906738,7.619991e-07,0.62132454,0.0014136789,0.10803023,3.3162247e-05,0.02350243,3.251165e-07,0.05661542,1.1984997e-05","0.2632554,2.5528336e-06,0.70358104,0.0017852928,0.006954971,1.9283174e-05,0.0049047237,1.340137e-06,0.019472744,2.2621933e-05","0.396267,0.00017618643,0.36259702,0.18125695,0.004408981,0.0004555282,0.027848974,1.0042682e-07,0.010722232,0.01626708","0.04192424,0.00018691935,0.7594795,0.088646725,0.0017069688,1.743474e-05,0.08922721,6.230855e-07,0.017903108,0.0009072324","0.0500928,0.00034520432,0.19036265,0.033503518,0.021046726,0.00076648005,0.116642416,1.8071773e-05,0.5869747,0.00024750715","0.13192423,0.00052306475,0.09593089,0.19720708,0.015594394,0.000966764,0.071656555,2.6483143e-05,0.4844146,0.0017558619","0.29642597,8.12354e-06,0.68132234,0.0033780916,0.014903858,2.2938293e-06,0.0019806186,2.3509045e-07,0.0019366558,4.185792e-05","0.42088157,0.0005603042,0.4981309,0.0015411314,0.0026182947,3.8577386e-05,2.5660169e-05,2.7815067e-05,0.07307938,0.0030963412","0.022297565,1.0310628e-06,0.2828113,0.4718871,0.005207105,0.00042090533,0.00031196926,3.398617e-06,0.21703872,2.0892227e-05","0.65447205,3.7582624e-05,0.10343843,0.0053227255,0.00462968,1.0070268e-05,0.0026725614,1.3112195e-06,0.2281216,0.0012939671","0.03557609,2.7943056e-06,0.8631733,0.004464343,0.024048897,1.787318e-05,0.031829562,1.2994951e-06,0.040754683,0.00013122716","0.18906738,7.619991e-07,0.62132454,0.0014136789,0.10803023,3.3162247e-05,0.02350243,3.251165e-07,0.05661542,1.1984997e-05","0.08157366,6.9717504e-07,0.9079542,0.0004023255,0.00018164875,4.1917156e-06,0.00095232204,1.6393388e-08,0.0089195315,1.1363272e-05"
137,9,0,0,"0.98975486,0.00075037254,1.6220509e-05,2.4895426e-05,2.9075572e-05,1.6438316e-06,5.201189e-06,1.9883458e-08,0.009368509,4.9200942e-05","0.99607384,1.1569421e-06,0.00020141016,2.483611e-06,1.9557826e-08,3.2547874e-08,7.813367e-07,4.689227e-08,0.0037189014,1.3534953e-06","0.7552139,2.1497663e-05,2.6269245e-05,1.8105056e-05,6.296404e-08,2.2881618e-08,1.2277194e-07,3.68398e-10,0.24471998,2.9309385e-08","0.9966822,0.0008287214,2.8690676e-05,1.0802525e-05,1.7105593e-08,2.0343947e-08,1.6671405e-07,4.4212904e-09,0.0024185507,3.080007e-05","0.99979764,5.083718e-06,5.1219536e-06,2.192111e-06,1.1452457e-09,1.6469855e-08,2.1157132e-10,4.4648596e-09,1.8942512e-05,0.00017105392","0.9922414,0.0002001019,4.4993544e-07,1.4466939e-07,2.9934624e-11,6.622514e-11,4.4671423e-11,1.4225932e-10,0.00755014,7.8219955e-06","0.99977285,9.3302884e-07,9.59985e-05,7.8272415e-06,4.8369298e-08,1.0225864e-07,1.0344633e-06,3.695083e-07,0.00011770757,3.1700222e-06","0.9997173,0.00019261894,8.3815195e-08,3.7198022e-06,2.0532961e-10,6.30792e-11,2.1145923e-09,5.0824948e-08,7.100058e-05,1.51460445e-05","0.99825984,1.0148792e-05,0.0011841741,1.35473265e-05,5.3366808e-08,1.4505614e-06,1.4259244e-07,2.6750022e-06,0.00052290404,5.140078e-06","0.9995752,0.00035454764,1.2292914e-05,4.9035402e-06,5.85114e-11,3.302776e-08,2.173907e-11,1.0939212e-06,8.0995005e-07,5.115389e-05","0.9998996,5.1047374e-07,3.7530503e-05,6.5829084e-07,9.059906e-10,6.6085096e-07,6.5016312e-09,4.8599355e-07,6.0301452e-05,2.2199833e-07","0.99615026,9.041098e-06,7.116286e-05,4.952825e-07,3.7164386e-07,3.9241583e-09,1.3985567e-08,6.889402e-08,0.0037517704,1.6839493e-05","0.99837625,7.8092104e-05,1.795911e-07,2.5113455e-05,4.565986e-08,6.490148e-07,3.26802e-07,3.6885214e-07,0.0011050126,0.00041399046","0.7552139,2.1497663e-05,2.6269245e-05,1.8105056e-05,6.296404e-08,2.2881618e-08,1.2277194e-07,3.68398e-10,0.24471998,2.9309385e-08","0.99607384,1.1569421e-06,0.00020141016,2.483611e-06,1.9557826e-08,3.2547874e-08,7.813367e-07,4.689227e-08,0.0037189014,1.3534953e-06"
138,5,5,2,"0.0008883689,1.7897662e-06,0.91863096,0.0583405,0.0046273363,2.5696832e-07,0.01617931,4.1112262e-08,0.001331028,3.837883e-07","0.27048764,3.080846e-08,0.44394308,0.2828295,0.00028983032,1.488098e-09,0.002160007,2.6103417e-05,0.00026374028,9.165328e-08","0.0087944,8.4590184e-08,0.944934,0.040235125,0.00029682455,4.575144e-07,0.005163407,6.382298e-06,0.0005689563,3.181313e-07","0.0025257727,8.900674e-08,0.9949531,0.002457309,7.3787527e-07,1.8870851e-07,5.5367862e-05,7.1459544e-06,1.3777748e-07,1.1004011e-08","0.9553326,3.5956126e-07,0.0026372757,0.03940763,0.0020606795,5.4538505e-06,9.709988e-05,3.011803e-05,0.0004026638,2.6150983e-05","0.54144216,0.00013986812,0.37564343,0.04539507,0.0007244609,3.2480003e-07,0.006508059,0.02650635,0.0035807674,5.9502992e-05","0.27705202,3.7471153e-05,0.21320863,0.4372099,0.0008836916,0.00012461437,0.06576796,5.5938417e-06,0.0057087094,1.5226163e-06","0.20413662,6.273445e-05,0.1629886,0.62181467,0.00018850018,4.2805132e-07,0.009939308,1.4403049e-05,0.00084841147,6.3318535e-06","0.0041911644,1.5192553e-09,0.99579984,2.780308e-09,6.0596863e-06,1.8334527e-09,2.4104916e-06,2.2608587e-08,5.395559e-07,1.9280149e-11","0.41401017,2.0036605e-05,0.5839107,0.00038600524,0.0015460602,3.918854e-08,2.7273596e-05,8.043049e-05,1.8642873e-05,6.297427e-07","0.068289325,9.355708e-06,0.8889606,0.04166983,0.0004087072,2.392413e-05,0.00045018783,0.00016987114,1.8172073e-05,1.3128358e-07","0.0008072236,4.2216017e-09,0.9731597,0.010743866,0.00011784173,1.4039212e-07,0.012512586,6.2503794e-05,0.0025951033,1.0611811e-06","4.1475196e-05,1.4113977e-08,0.8267797,2.177461e-05,7.013328e-05,2.1110391e-07,0.17263718,3.9680767e-06,0.00044435967,1.1102758e-06","0.0087944,8.4590184e-08,0.944934,0.040235125,0.00029682455,4.575144e-07,0.005163407,6.382298e-06,0.0005689563,3.181313e-07","0.27048764,3.080846e-08,0.44394308,0.2828295,0.00028983032,1.488098e-09,0.002160007,2.6103417e-05,0.00026374028,9.165328e-08"
139,5,5,2,"0.007093685,3.206437e-07,0.10455852,0.003201686,4.952806e-06,1.7906852e-06,0.8851384,3.3334437e-08,6.304015e-07,4.7979136e-09","0.15175784,4.014196e-12,0.8480953,3.0859928e-07,4.395104e-09,5.6981486e-11,6.107779e-05,8.555853e-05,5.0648492e-11,7.6997375e-10","0.0010260429,2.1513175e-08,0.99749494,3.328963e-05,9.120423e-07,6.347911e-05,0.0013810392,3.0735507e-07,3.4911392e-09,7.234142e-10","9.121308e-05,8.384894e-10,0.99988234,5.977947e-07,3.606916e-07,1.1193595e-09,1.8958903e-05,6.0870248e-06,8.728723e-11,5.146525e-07","0.038282964,3.376087e-11,0.9613774,1.2683901e-06,1.2918234e-05,7.0850774e-08,0.00032508135,2.647668e-07,1.547343e-11,3.6048875e-10","0.85609627,8.998855e-05,0.0088352775,0.0018188228,0.00058913813,6.4443855e-05,0.13132642,0.0011616754,1.6428542e-08,1.7961718e-05","0.018286765,1.6686887e-08,0.46957332,3.947017e-06,9.4066985e-07,1.5144406e-07,0.5121348,1.4369803e-08,4.5112527e-09,4.306113e-09","0.007935704,4.2392826e-06,0.84425724,9.454158e-05,1.4446223e-05,3.7963463e-07,0.14768071,1.0409561e-05,1.1240556e-06,1.1136544e-06","0.031256974,2.0681202e-11,0.9207348,6.479827e-07,4.883351e-08,9.551486e-06,0.04799449,3.3900199e-06,1.8264635e-12,8.729523e-12","0.44125983,6.220057e-08,0.5587204,6.262953e-07,3.0597846e-08,5.5052862e-08,1.3700338e-05,5.219299e-06,1.167025e-09,1.0555103e-09","0.0014907694,3.361104e-10,0.9901176,9.595155e-07,3.0125037e-08,3.7083754e-07,0.008390166,2.4176664e-08,2.1209987e-10,2.9786267e-09","0.3586373,9.023691e-11,0.63168615,2.7087217e-05,0.0003692222,2.6854827e-05,0.008758809,0.0004946257,2.655821e-09,3.685161e-09","0.0002450414,6.949628e-10,0.4379828,9.913705e-07,1.957442e-06,2.6703947e-08,0.5617689,1.15798045e-07,1.7132455e-09,1.0881664e-07","0.0010260429,2.1513175e-08,0.99749494,3.328963e-05,9.120423e-07,6.347911e-05,0.0013810392,3.0735507e-07,3.4911392e-09,7.234142e-10","0.15175784,4.014196e-12,0.8480953,3.0859928e-07,4.395104e-09,5.6981486e-11,6.107779e-05,8.555853e-05,5.0648492e-11,7.6997375e-10"
140,1,1,0,"0.003082263,0.0006343508,0.0009852604,9.5789455e-06,1.6933105e-07,1.2971564e-09,0.00026046135,5.9062386e-09,0.99502796,1.2636618e-08","0.9761153,1.3127262e-06,0.00047771935,5.8305454e-07,1.3274206e-09,1.3156094e-07,0.009030393,1.2723409e-09,0.0143746035,2.0115715e-08","0.87780607,0.0011005865,0.023315849,3.3209137e-05,3.738052e-08,1.3156821e-06,0.030360557,1.3608877e-08,0.06738233,2.0531415e-08","0.73098814,0.11112994,0.057972077,0.001357716,3.0534964e-06,2.4863061e-06,0.07924237,2.5831915e-07,0.01929983,4.2098927e-06","0.76292276,0.059998717,0.034988645,0.0002576097,5.604803e-08,5.6973676e-08,0.024446325,5.116942e-09,0.11733945,4.631236e-05","0.41366193,0.0006064053,0.009594497,1.8712793e-05,1.2734252e-08,4.2340087e-08,0.5760771,8.5593905e-09,3.6870617e-05,4.5167303e-06","0.33089167,0.009744492,0.65643543,0.0013367904,2.5606487e-06,9.4945986e-05,0.0012236822,1.7857909e-06,0.00026862754,3.547072e-08","0.48768646,0.47725883,0.00032892078,0.0012574365,9.6034215e-05,1.1212455e-05,0.0019070164,3.877636e-05,0.03134941,6.586464e-05","0.558072,0.0005534642,0.0803828,0.0015225572,9.77916e-05,5.6132307e-05,0.35860834,1.0403355e-07,0.0007067788,8.587391e-08","0.74630475,0.21559669,0.017538652,4.6636946e-05,2.1213484e-09,9.9861495e-08,0.0004842626,1.8286609e-07,0.020028094,6.0057744e-07","0.9941884,0.0017519238,0.0032870572,4.1796317e-05,2.0596786e-07,4.633155e-07,0.0003540909,2.2036424e-08,0.000375928,1.6117335e-08","0.68607616,0.0075704344,0.025894335,0.00016439975,3.9176413e-07,6.179432e-06,0.27330947,3.7074597e-06,0.006915046,5.9815746e-05","0.038946647,0.028656337,0.00012842291,0.0007684141,1.9805952e-08,2.8263023e-06,0.25293225,6.1190493e-09,0.6785611,3.9636716e-06","0.87780607,0.0011005865,0.023315849,3.3209137e-05,3.738052e-08,1.3156821e-06,0.030360557,1.3608877e-08,0.06738233,2.0531415e-08","0.9761153,1.3127262e-06,0.00047771935,5.8305454e-07,1.3274206e-09,1.3156094e-07,0.009030393,1.2723409e-09,0.0143746035,2.0115715e-08"
141,1,1,2,"5.5882498e-05,1.3464561e-05,8.1835005e-06,0.3599652,0.48417976,0.000101461956,1.1714585e-06,4.774889e-07,0.15565974,1.4591201e-05","0.10935288,9.6419635e-06,0.520727,0.017470475,0.3447574,2.4878422e-05,0.00094497483,3.640488e-07,0.006708711,3.6710935e-06","0.0048658527,8.998158e-05,0.00082117255,0.000428503,0.8570462,1.2940917e-05,0.00028040717,2.158978e-08,0.13644807,6.9222633e-06","0.0027966918,0.00014730876,0.9772396,0.000783496,0.018795593,5.321688e-07,0.00010368193,4.4639546e-07,8.749591e-05,4.511757e-05","0.043974724,0.0068354015,0.00067993085,0.011129389,0.050880257,7.051041e-07,1.669526e-05,3.0703563e-07,0.8754994,0.010983165","0.44438714,0.007730989,0.014133096,0.072493985,0.124093056,0.00029095242,4.895018e-05,2.0675144e-07,0.31653398,0.020287612","0.04246446,4.94494e-06,0.00081189984,0.005499017,0.9182531,9.3901895e-07,1.8154458e-05,5.2078065e-08,0.032820366,0.00012699487","0.0025127954,0.00047119544,0.00020617981,0.9332492,0.054435812,4.399727e-06,1.9312203e-05,3.1583753e-08,0.009053814,4.726509e-05","0.006275425,8.541303e-05,0.025618337,0.005657146,0.94927764,6.4161077e-06,3.7392786e-06,5.6108945e-07,0.012118633,0.00095669314","0.11923821,0.4736428,0.21249223,0.120924145,0.0039147725,2.7965983e-05,3.0701108e-06,0.0012690668,0.036827583,0.031660117","0.004513313,0.0029311592,0.018278461,0.26432717,0.70255977,0.0016430401,1.2053931e-05,1.142196e-05,0.005411827,0.00031174053","0.60852116,0.10234402,0.09668109,0.04036065,0.10069651,1.5130439e-05,3.8140064e-05,5.078622e-05,0.018311864,0.03298074","0.0004575275,0.000107900465,0.00020477844,0.012974113,0.9847733,0.00034425862,3.3769727e-06,3.0419503e-06,0.0011127131,1.9036555e-05","0.0048658527,8.998158e-05,0.00082117255,0.000428503,0.8570462,1.2940917e-05,0.00028040717,2.158978e-08,0.13644807,6.9222633e-06","0.10935288,9.6419635e-06,0.520727,0.017470475,0.3447574,2.4878422e-05,0.00094497483,3.640488e-07,0.006708711,3.6710935e-06"
142,8,8,0,"0.8801066,0.006016545,1.6590277e-05,0.009986762,6.905176e-07,8.2069374e-07,1.4822479e-07,9.364133e-08,0.10004181,0.0038297996","0.5988187,4.7026183e-06,0.0063785813,0.35530838,0.027748588,3.881142e-06,0.0012212195,1.3835578e-06,0.009791285,0.0007232182","0.9863294,2.8235585e-05,2.9855419e-05,0.00018953953,9.515366e-06,3.2087453e-07,1.5156554e-06,1.5110477e-09,0.013407453,4.0799987e-06","0.8944385,0.0007720147,0.0019458024,0.08542876,0.00018313275,6.41495e-07,1.2441037e-05,2.458073e-07,0.003319653,0.013898711","0.20411296,0.030918097,0.0005919598,0.032337144,0.0002817251,3.2669977e-05,8.7442055e-07,6.914529e-08,0.0013504968,0.7303739","0.6726198,0.0006967948,2.6618864e-08,0.0037838942,3.5642762e-07,1.7344557e-09,5.004593e-08,2.9450687e-08,0.0006880677,0.3222111","0.56558675,6.2008844e-06,9.8278515e-06,5.7392714e-05,5.825233e-07,1.7424542e-09,7.982389e-07,1.0176938e-08,0.43429896,3.9473543e-05","0.4037603,0.11550711,4.7121952e-07,0.29602906,4.461668e-05,5.706419e-07,2.0801474e-06,1.32158875e-05,0.009794837,0.17484775","0.9779986,0.0004450521,6.640461e-07,0.0076637766,6.4034015e-05,1.8814253e-06,1.5892098e-06,2.895922e-07,0.0098141115,0.004010075","0.9675541,0.006016036,2.6354246e-06,0.0026052715,9.06613e-08,3.9940535e-09,4.239378e-10,1.2795058e-06,0.022677211,0.0011433765","0.99538815,6.71103e-07,2.6699321e-05,0.000984571,2.611782e-07,5.3303415e-07,3.7245847e-08,1.2808453e-06,0.0035923275,5.5856153e-06","0.99366283,2.4742336e-05,6.688913e-06,0.0019723207,0.00071677123,2.5987302e-07,1.660067e-07,0.000496133,0.00022797764,0.0028920101","0.8194302,0.0013739686,0.000363631,0.06267385,0.0039088516,5.6501245e-05,0.00025541132,5.0685316e-07,0.045844782,0.06609235","0.9863294,2.8235585e-05,2.9855419e-05,0.00018953953,9.515366e-06,3.2087453e-07,1.5156554e-06,1.5110477e-09,0.013407453,4.0799987e-06","0.5988187,4.7026183e-06,0.0063785813,0.35530838,0.027748588,3.881142e-06,0.0012212195,1.3835578e-06,0.009791285,0.0007232182"
143,9,9,0,"0.37179562,4.850703e-08,9.1762246e-08,8.969134e-05,0.00014358958,1.5160039e-06,2.8337386e-11,1.2179823e-09,0.6279693,1.3582613e-07","0.9999696,5.8604925e-09,3.5050161e-06,9.3228155e-06,2.947705e-06,1.1223519e-09,1.368564e-09,5.7697878e-09,1.4663492e-05,8.4336245e-12","0.79877377,8.798052e-08,1.7279616e-07,0.0059874845,0.14177716,6.513518e-06,8.699237e-11,3.2948833e-06,0.05344703,4.539647e-06","0.59113365,6.3324245e-05,5.5474695e-05,3.0068404e-06,0.010327857,1.0721536e-06,2.4635628e-07,1.4168606e-06,0.39839736,1.65817e-05","0.9875316,1.812755e-05,6.258461e-08,8.818453e-07,1.1273259e-05,7.1775474e-07,8.5530446e-12,5.4030166e-05,0.0037319448,0.008651289","0.99983454,2.3644624e-07,1.7550174e-09,8.19126e-06,4.9352733e-10,5.447354e-11,8.258422e-18,1.0097072e-09,0.00014084791,1.6075499e-05","0.99948895,7.2316775e-09,8.2383933e-10,1.4232171e-05,2.2863877e-07,3.1011063e-09,4.637823e-14,1.8626451e-08,0.00049606536,4.5535907e-07","0.9320694,0.0011914637,7.4725244e-06,0.0062288926,0.029328056,2.3314835e-06,6.762178e-08,2.5993508e-08,0.031163063,9.227151e-06","0.88896614,0.00051581615,1.4573487e-06,0.00025853087,0.0046863584,8.28278e-05,3.171326e-09,8.484365e-06,0.10545547,2.4957444e-05","0.9999069,2.5811419e-06,1.5060076e-08,1.9894585e-06,2.7207525e-07,1.1719758e-07,4.4610773e-15,1.5301433e-05,3.0595147e-05,4.2209223e-05","0.9804606,0.000471703,5.1706287e-08,6.333384e-05,1.2226174e-06,0.0019988664,2.4077343e-10,3.8364455e-05,0.011434233,0.005531691","0.9986885,1.4893404e-06,3.3146325e-08,1.4250267e-06,0.0011048128,1.2280111e-07,3.2441044e-12,9.5941126e-05,4.2304793e-05,6.5464614e-05","0.04626417,2.6680436e-05,9.479914e-07,0.0091921445,0.002174792,0.0085209105,9.775006e-06,0.00021542868,0.9334715,0.00012374768","0.79877377,8.798052e-08,1.7279616e-07,0.0059874845,0.14177716,6.513518e-06,8.699237e-11,3.2948833e-06,0.05344703,4.539647e-06","0.9999696,5.8604925e-09,3.5050161e-06,9.3228155e-06,2.947705e-06,1.1223519e-09,1.368564e-09,5.7697878e-09,1.4663492e-05,8.4336245e-12"
144,0,0,2,"0.817268,2.7746378e-07,0.14698245,0.0025142133,0.024313252,4.400609e-05,6.195452e-05,1.851752e-08,0.008815738,5.574242e-08","0.32643428,1.428338e-09,0.67280924,0.0005784938,7.930821e-05,2.768057e-06,4.8104826e-05,4.7323454e-07,4.7346344e-05,1.418221e-08","0.89971334,1.0344979e-07,0.09886196,0.00047827497,0.0004352061,5.113499e-06,8.983367e-06,1.8406408e-09,0.00049689517,1.3998244e-08","0.882991,3.217687e-06,0.09707701,0.00046098363,0.00017203273,9.623574e-07,0.01880068,5.7666046e-08,0.00049395824,1.3098615e-07","0.5418043,6.611737e-09,0.004216607,4.519494e-05,0.452286,0.0014447218,0.00020268802,1.0672675e-07,3.1055362e-07,5.0798286e-09","0.9950919,1.2180532e-06,0.001031944,0.002699594,0.0009790302,8.7713215e-06,8.166813e-05,5.0102612e-06,0.00010024584,5.687804e-07","0.995312,3.2523474e-08,0.0046045342,5.1701732e-05,1.8726056e-05,6.2248915e-07,3.5044366e-06,3.354742e-07,8.511685e-06,1.3917275e-08","0.29356632,3.1515244e-06,0.70295155,6.8535395e-05,0.0027820878,6.827392e-07,1.521866e-06,3.7950183e-05,0.0005880206,1.6144739e-07","0.9817981,1.0543881e-09,0.015924899,0.00011938087,0.0021257794,1.8036264e-05,2.5800434e-06,1.6806732e-10,1.1251352e-05,2.711852e-10","0.08325865,1.5468297e-09,0.9131726,9.148534e-06,0.003549983,3.2530788e-06,3.0790414e-07,2.7495315e-07,5.7895477e-06,1.4295007e-09","0.9987251,6.7885604e-09,0.00010966014,8.657042e-06,0.0009235111,0.00015234752,8.58152e-07,2.5270234e-08,7.972043e-05,7.749202e-09","0.75901693,0.00034896814,0.034949113,0.017295444,0.10836424,0.010005789,0.05601512,1.4236609e-05,0.013968314,2.187111e-05","0.3037911,1.8959369e-07,0.3926099,0.02990441,0.24051553,0.014032132,0.0020824536,3.267352e-05,0.017031522,1.3134074e-07","0.89971334,1.0344979e-07,0.09886196,0.00047827497,0.0004352061,5.113499e-06,8.983367e-06,1.8406408e-09,0.00049689517,1.3998244e-08","0.32643428,1.428338e-09,0.67280924,0.0005784938,7.930821e-05,2.768057e-06,4.8104826e-05,4.7323454e-07,4.7346344e-05,1.418221e-08"
145,3,3,0,"0.36913744,0.00035132252,0.6240849,5.1952287e-07,8.96277e-05,7.855487e-10,2.89967e-06,2.3397811e-10,0.0063332873,6.8405552e-09","0.91565806,7.441686e-10,0.0843407,1.2242758e-09,7.221592e-07,2.2009395e-12,5.9498273e-09,3.165911e-11,3.8597005e-07,8.122879e-14","0.004417113,4.5398903e-07,0.9939865,4.949181e-10,5.9031633e-09,2.4738933e-12,1.961731e-08,1.1705749e-11,0.0015959444,4.53037e-13","0.08751877,7.806128e-09,0.91247064,5.8666853e-08,1.0387876e-08,1.0706471e-11,6.645281e-07,3.9036982e-11,9.831551e-06,1.06441245e-11","0.9970637,4.4032694e-07,0.0010088148,1.385455e-07,4.859049e-09,1.1987408e-10,3.215727e-07,1.7130966e-10,0.0019265561,1.5084483e-08","0.19109946,0.015223623,0.42545786,2.8775397e-05,5.6309574e-07,2.1713074e-08,0.004479356,2.6002327e-11,0.36371037,1.0826114e-08","0.80098546,7.763016e-05,0.13886668,5.017321e-07,3.0222944e-07,9.779886e-09,1.0252078e-06,4.834324e-10,0.06006837,8.414017e-09","0.97587615,0.004258683,0.0042563155,2.6072394e-06,6.123698e-08,2.120903e-09,9.7471e-06,4.4236814e-09,0.01559624,1.6014869e-07","0.63563734,9.4277975e-06,0.35864916,2.915753e-06,6.214278e-06,2.7461713e-08,0.00046405752,2.3893476e-09,0.005230924,1.713812e-09","0.98603976,7.2653984e-06,0.013952951,5.0864664e-08,6.7433423e-09,3.1689298e-10,4.8560816e-10,4.3952617e-10,2.7895094e-08,1.1828687e-11","0.9979361,1.09239915e-08,0.00206163,1.1705117e-09,6.9731096e-09,5.51526e-12,3.5804486e-14,3.4999784e-13,2.3149573e-06,1.8668544e-13","0.73159057,3.725916e-09,0.26840493,9.517962e-09,5.9299836e-08,2.5594268e-11,1.1129181e-07,2.1112765e-09,4.2317533e-06,1.3826026e-10","0.2928404,5.0264575e-06,0.6915228,9.771778e-07,2.9109833e-06,3.5141647e-09,0.0077613345,3.6017613e-07,0.007851048,1.5265005e-05","0.004417113,4.5398903e-07,0.9939865,4.949181e-10,5.9031633e-09,2.4738933e-12,1.961731e-08,1.1705749e-11,0.0015959444,4.53037e-13","0.91565806,7.441686e-10,0.0843407,1.2242758e-09,7.221592e-07,2.2009395e-12,5.9498273e-09,3.165911e-11,3.8597005e-07,8.122879e-14"
146,1,1,6,"0.0025389544,0.1711149,0.0009575053,0.0024157197,0.0009413503,7.351253e-05,0.75782955,4.385382e-07,0.06359662,0.0005313078","0.09201192,0.00018373616,0.18882714,0.08499852,0.071716085,0.0009665951,0.5567585,8.098003e-06,0.0045075575,2.1877227e-05","0.0005233718,0.049538575,0.0039554243,0.46604982,0.021705441,0.006076656,0.45202863,1.5604459e-07,0.00011901088,2.8468667e-06","8.320981e-05,0.6820225,0.018910183,0.08905703,0.19325891,0.000522107,0.006816934,3.1412565e-05,4.2943293e-07,0.0092973085","0.0012701076,0.08614202,0.052668072,0.10243404,0.09758285,0.00025968248,0.62256736,2.48695e-07,0.025926037,0.011149569","0.008164367,0.49927554,0.01984411,0.17530578,0.10362877,0.004528042,0.16473609,6.032655e-05,5.12165e-05,0.024405697","0.00251407,0.0016242183,0.4596398,0.00050551636,0.025564795,0.011114604,0.4905917,7.790561e-05,0.007872748,0.0004946641","0.002889125,0.10488271,0.7233177,0.06682423,0.07600293,0.0016214885,0.02365588,0.0002435285,0.00042845448,0.00013399868","0.002884457,0.5890395,0.25593194,0.002748508,0.011454048,0.07603604,0.055330522,4.735381e-05,0.0024602439,0.004067344","2.1591337e-05,0.9744057,0.0027775245,0.017879125,9.142613e-05,1.686845e-05,0.004749467,6.081091e-08,4.739436e-05,1.0919544e-05","3.5070364e-06,0.2742019,0.06789687,0.0029187023,0.48902056,6.506952e-05,0.16584884,5.381026e-07,3.4615554e-05,9.3458375e-06","0.02453596,0.0009889523,0.014158586,0.010720133,0.87563246,0.00018437875,0.07139173,5.7273162e-05,0.0022677707,6.279683e-05","5.9601796e-05,0.18845583,0.0002978624,0.05783282,0.0048685954,0.0019201065,0.7435689,2.1952199e-05,0.00023891566,0.002735489","0.0005233718,0.049538575,0.0039554243,0.46604982,0.021705441,0.006076656,0.45202863,1.5604459e-07,0.00011901088,2.8468667e-06","0.09201192,0.00018373616,0.18882714,0.08499852,0.071716085,0.0009665951,0.5567585,8.098003e-06,0.0045075575,2.1877227e-05"
147,8,9,0,"0.0021051294,6.152262e-05,5.6952706e-07,6.1049927e-06,2.182883e-06,4.2429806e-06,5.233214e-06,3.5396527e-10,0.99781406,8.664801e-07","0.99605787,1.8286798e-07,1.4722822e-05,0.00014485825,3.704154e-06,4.25047e-07,1.7445699e-06,9.857365e-09,0.0037764849,3.2338057e-09","0.05544052,1.6307574e-07,1.8829641e-07,6.3873986e-06,6.618594e-06,5.4558734e-07,9.982781e-07,4.1357015e-11,0.94454443,1.2190575e-08","0.93122864,0.0012258309,0.004805198,0.00031713882,7.848759e-06,2.1937636e-05,0.000617177,6.09827e-07,0.061772898,2.7847836e-06","0.083817855,0.0002876619,3.7481993e-06,0.00032890297,4.3199456e-05,6.269116e-07,1.2105885e-06,5.726857e-09,0.915434,8.273877e-05","0.18645589,0.0060061514,4.296584e-06,0.00058606215,4.028933e-08,2.5634222e-07,4.0732055e-05,1.0834547e-08,0.8056008,0.001305761","0.19906093,0.00038686278,6.6337243e-06,0.0014290478,1.8199561e-06,8.624702e-05,1.33197e-05,1.08595536e-07,0.7989931,2.1921636e-05","0.47126162,0.008963162,7.285498e-05,0.0011453027,4.8567135e-06,4.7255563e-07,3.1877466e-05,6.039846e-08,0.5185037,1.6030312e-05","0.041011773,9.226935e-05,5.5076708e-08,1.6056596e-05,1.586471e-06,5.0898035e-07,9.822761e-07,1.5781028e-09,0.9588751,1.5538463e-06","0.01000646,0.98583174,3.7892592e-06,0.0015697397,2.5164296e-08,9.904765e-07,9.6610805e-08,3.8951143e-08,0.0023546622,0.00023249125","0.060907286,2.7798415e-06,2.5610195e-08,7.55801e-07,2.9750834e-07,1.7073084e-05,1.5176541e-09,3.2951414e-10,0.93907166,7.740804e-08","0.27797922,0.0007064795,0.00020252522,4.701697e-05,4.8890824e-06,5.0919834e-06,1.7602761e-06,2.0031973e-07,0.72082007,0.00023270705","0.6627727,0.00018933557,8.3085135e-05,0.0036146408,0.0002574179,0.0005534017,5.6133835e-05,5.59272e-05,0.3321036,0.00031380818","0.05544052,1.6307574e-07,1.8829641e-07,6.3873986e-06,6.618594e-06,5.4558734e-07,9.982781e-07,4.1357015e-11,0.94454443,1.2190575e-08","0.99605787,1.8286798e-07,1.4722822e-05,0.00014485825,3.704154e-06,4.25047e-07,1.7445699e-06,9.857365e-09,0.0037764849,3.2338057e-09"
148,2,2,6,"3.595311e-05,9.7884134e-05,3.2244763e-05,0.041609686,0.8248113,0.009923537,0.0021312733,1.5066643e-06,0.121341944,1.4622539e-05","0.00610474,1.280941e-05,0.0028526338,0.08175871,0.0040073316,0.00014794392,0.897619,1.4079243e-05,0.007480265,2.524594e-06","0.00075455557,1.5995969e-05,0.017401306,0.8727072,0.030626038,0.01804114,0.0041305465,9.763189e-05,0.05621061,1.50906135e-05","0.0033067355,0.000109768036,0.22312698,0.71444875,0.026877087,0.0010752176,0.029308625,0.00057401136,0.0008845276,0.00028827984","2.8734268e-05,1.3872529e-05,0.003284124,0.0006223682,0.99434197,0.00014648965,0.0012463274,0.00013114589,1.2472809e-05,0.00017245101","0.02973935,2.9608118e-05,0.002444553,0.91374075,0.0074932086,0.008852216,0.037017364,1.4196412e-06,0.0006131009,6.842237e-05","0.00657439,2.372613e-06,0.0073411893,0.7979117,0.0043205405,6.9294447e-06,0.1769799,3.508931e-09,0.006860289,2.721571e-06","0.035110377,0.00011747785,0.020836892,0.88558966,0.015757138,0.0047685807,0.031872768,2.847091e-05,0.0052347444,0.0006838201","0.0048239203,9.9569625e-05,0.08360313,0.07462031,0.6815777,0.047038253,0.0016835755,0.0007572052,0.10576345,3.2926862e-05","0.0116642425,0.00090179197,0.025852697,0.91074646,0.0384232,0.008164236,0.0027627856,0.0004891208,0.00093323766,6.231717e-05","1.634532e-06,1.4668566e-05,0.0006940739,0.92165965,0.02621258,0.004308565,0.044480428,3.130901e-08,0.0026279574,3.994862e-07","0.00036457056,9.733394e-06,0.00027024123,0.09435835,0.4573723,0.00037232877,0.44608024,0.00018304105,0.0004216431,0.0005674878","4.648124e-05,1.14562245e-05,0.00068924075,0.686141,0.09463866,0.0008811724,0.12900373,1.6155135e-06,0.08825047,0.00033607252","0.00075455557,1.5995969e-05,0.017401306,0.8727072,0.030626038,0.01804114,0.0041305465,9.763189e-05,0.05621061,1.50906135e-05","0.00610474,1.280941e-05,0.0028526338,0.08175871,0.0040073316,0.00014794392,0.897619,1.4079243e-05,0.007480265,2.524594e-06"
149,2,2,2,"0.35574335,0.000215096,0.10434132,0.0134911,0.00065010384,0.0038394171,0.43250847,2.6319515e-07,0.08920334,7.623256e-06","0.28286454,2.9226888e-07,0.6909892,1.3907532e-05,4.3677204e-07,5.8128185e-06,0.0067407987,4.5080645e-07,0.019379955,4.6251375e-06","0.0073309876,7.923097e-07,0.9926605,9.9803344e-08,1.8270095e-10,9.346687e-10,3.097589e-08,3.6190405e-11,7.5633043e-06,2.0966633e-10","0.95604646,2.8534444e-07,0.043944158,1.4788496e-06,1.5123257e-07,3.2206767e-08,5.3360424e-07,2.3829438e-09,7.0046804e-06,4.0671644e-08","0.16209897,6.238306e-06,0.8374893,5.780483e-06,1.1092156e-08,5.0598777e-07,1.27301255e-05,1.3629858e-07,0.00038065368,5.613643e-06","0.95085937,0.0019817392,0.03828395,0.000107546795,1.3419959e-06,5.244227e-07,0.00078288274,7.135043e-08,0.007410383,0.0005721259","0.78194153,0.00046986205,0.20236775,0.0004206461,3.0429133e-05,0.0001050635,0.01402648,4.7358467e-06,0.0005861821,4.7226433e-05","0.61287415,3.0636238e-05,0.38631725,0.00059083174,2.043843e-06,2.082814e-05,5.7069324e-06,9.7141114e-05,3.0194797e-05,3.1310545e-05","0.8096506,1.740636e-05,0.19025284,9.941989e-07,4.2463552e-07,3.031969e-06,4.2140735e-05,4.9344788e-08,3.1079504e-05,1.3644251e-06","0.0031901847,6.6118645e-07,0.99680734,1.6439219e-07,7.818897e-09,6.335103e-08,1.2212915e-06,9.180903e-08,2.968627e-07,1.2652247e-07","0.17884883,1.1638313e-07,0.82081825,0.00011491885,2.167188e-08,4.49326e-06,6.313093e-07,2.1091985e-08,0.00021268647,7.7626865e-08","0.9952702,1.4509887e-06,0.004610976,1.1895879e-05,6.872725e-09,8.6057327e-07,7.809115e-06,1.4235552e-08,9.510611e-05,1.7124894e-06","0.9353041,4.5557565e-05,0.032440674,1.1877364e-05,8.828906e-08,2.0150535e-06,0.00015270115,5.3671503e-08,0.032042038,9.419827e-07","0.0073309876,7.923097e-07,0.9926605,9.9803344e-08,1.8270095e-10,9.346687e-10,3.097589e-08,3.6190405e-11,7.5633043e-06,2.0966633e-10","0.28286454,2.9226888e-07,0.6909892,1.3907532e-05,4.3677204e-07,5.8128185e-06,0.0067407987,4.5080645e-07,0.019379955,4.6251375e-06"
150,5,5,2,"4.21767e-06,0.000105185034,0.0011491054,2.4785335e-05,0.9851112,4.8812413e-05,0.003762631,5.816838e-06,0.009785492,2.8810105e-06","0.012609645,2.9803306e-07,0.7340804,7.451548e-05,0.21711463,2.6608464e-07,0.035338033,4.6676805e-06,0.00077736424,2.0613929e-07","0.025220748,1.4973228e-05,0.14378567,0.0041489443,0.7167458,0.00057629606,0.066120446,2.1600697e-05,0.043326486,3.9048995e-05","0.0001855432,4.0826824e-05,0.90500224,0.00063375366,0.0035139702,6.2978975e-06,0.08213961,7.8324314e-07,0.008455357,2.1605558e-05","1.189643e-05,7.392803e-07,0.0007777159,4.964889e-05,0.9972166,2.9347595e-05,0.0015584517,8.7099124e-07,0.00033862138,1.6076876e-05","0.00012061121,4.0380084e-05,0.01826627,0.0002067477,0.0003542574,0.00019173571,0.009848465,9.4910445e-07,0.9709136,5.6901838e-05","0.0029286728,4.9269016e-07,0.63697904,0.00022267803,0.12975709,1.1511095e-05,0.1795495,7.98173e-07,0.050474104,7.605761e-05","0.0030003143,2.8945462e-05,0.92292273,0.02875459,0.023376046,3.0811374e-05,0.015778026,2.0496173e-06,0.0060372306,6.928243e-05","4.9561113e-06,1.9247283e-07,0.0016885977,2.9909947e-06,0.99821955,1.4708452e-07,2.955299e-05,8.1420595e-08,5.379354e-05,1.3678513e-08","0.009193834,0.0007433666,0.7318066,0.004957564,0.050688017,0.00021654068,0.19739828,0.00038247046,0.00445359,0.00015977981","0.0046182876,5.576546e-07,0.9744582,8.1861845e-06,0.007286306,3.4038065e-05,0.0015759523,1.0005898e-06,0.012014875,2.5540385e-06","0.0045310347,8.431344e-06,0.6905891,0.0010181827,0.26344067,1.0398237e-06,0.0097923055,0.00014889293,0.030379899,9.0483896e-05","2.9771202e-06,8.140829e-08,0.26627576,0.0005453434,0.43370357,6.6364482e-06,0.29911193,1.428115e-06,0.0003382875,1.4011373e-05","0.025220748,1.4973228e-05,0.14378567,0.0041489443,0.7167458,0.00057629606,0.066120446,2.1600697e-05,0.043326486,3.9048995e-05","0.012609645,2.9803306e-07,0.7340804,7.451548e-05,0.21711463,2.6608464e-07,0.035338033,4.6676805e-06,0.00077736424,2.0613929e-07"
151,3,3,0,"0.014364543,1.7807876e-06,0.00088199537,0.004494598,2.1625224e-06,6.6862e-05,1.4674052e-07,0.0002754639,0.9799122,5.7072814e-08","0.89413345,1.01400296e-07,0.007494416,0.01794871,1.7006905e-06,0.00025741968,0.00022163468,0.00064184435,0.07930064,2.5365068e-08","0.6064946,6.7895635e-06,2.6894288e-06,0.007564947,4.9013324e-05,2.4470033e-05,6.837831e-06,5.873905e-06,0.3858407,4.1095414e-06","0.20746922,6.6498033e-06,0.003263119,0.08280917,3.4363932e-08,8.750173e-05,6.352677e-05,0.00015654159,0.70613825,6.0274533e-06","0.99830014,3.0809818e-07,9.410157e-06,8.835133e-05,3.3471272e-09,9.2574436e-07,3.9859437e-08,2.0762018e-06,0.0012926357,0.0003061497","0.10656747,3.9530096e-06,0.00048742475,0.01166549,1.5968104e-13,2.7807776e-08,2.7890374e-08,1.8321908e-06,0.88127154,2.209513e-06","0.51446396,6.566521e-05,1.4996332e-05,0.27004653,1.1408683e-07,0.0009292079,0.00010174628,3.8866874e-06,0.2143736,1.8525256e-07","0.08535898,0.0015711467,0.00064957875,0.021647945,9.641572e-07,2.101881e-05,0.00018264465,5.193481e-05,0.89046675,4.910613e-05","0.9813098,1.4749667e-05,0.010393084,6.977952e-05,1.2210691e-05,0.000121670026,2.193162e-06,0.0014755788,0.0066007166,3.2206648e-07","0.9944729,6.0489456e-06,1.8684985e-05,0.0027551537,1.3195243e-08,9.9903555e-05,4.38271e-11,0.0014516079,0.001195514,1.3329444e-07","0.004311154,3.23838e-06,4.054406e-05,0.0013201337,3.6219792e-09,0.00056808785,1.08623325e-07,4.879671e-06,0.9937518,2.4686624e-08","0.5810828,1.1596954e-05,0.00060906564,0.2100964,7.769597e-06,0.19198368,0.0014747354,0.008502249,0.0062312377,4.5878738e-07","0.31024086,1.2319466e-06,3.6297348e-05,0.0058688014,2.8649889e-05,0.0072284103,4.4164622e-07,0.0009469877,0.67564696,1.4099145e-06","0.6064946,6.7895635e-06,2.6894288e-06,0.007564947,4.9013324e-05,2.4470033e-05,6.837831e-06,5.873905e-06,0.3858407,4.1095414e-06","0.89413345,1.01400296e-07,0.007494416,0.01794871,1.7006905e-06,0.00025741968,0.00022163468,0.00064184435,0.07930064,2.5365068e-08"
152,9,9,4,"1.3344887e-05,0.00023319075,3.568386e-11,3.8738497e-05,6.0612892e-05,7.9591096e-08,6.206085e-08,3.1695918e-06,0.9140508,0.08560007","0.00021790432,7.3190414e-08,0.0039261044,0.00011138691,0.9956618,1.5715315e-07,2.15417e-06,1.0550627e-06,7.934065e-05,8.4544276e-08","0.00011411734,1.29799425e-08,4.1425663e-09,3.313086e-07,0.9981078,1.3362652e-08,5.3332734e-08,0.00071630086,0.00063019904,0.0004311531","0.008209766,4.586559e-05,0.0009695999,0.0009422525,0.0061351447,6.9370617e-06,0.00010056062,0.010681974,0.0001665816,0.9727412","3.0931733e-07,8.9366785e-07,5.2661395e-12,6.463091e-10,8.378999e-06,6.1305655e-11,1.084007e-12,3.1167107e-09,8.188066e-07,0.9999896","3.727643e-08,4.9807028e-08,2.3797169e-14,1.3402254e-09,7.007143e-10,3.3973388e-13,4.1031956e-14,7.236838e-08,2.7461297e-07,0.9999995","0.0015923489,1.8376933e-05,4.7901945e-06,4.169436e-06,0.0115165375,2.72356e-07,6.2298335e-07,1.34020866e-08,0.0018480417,0.98501474","0.08165847,0.014915454,0.16692169,0.045574326,0.019134926,0.00014638621,0.00069451635,6.294612e-05,0.00091953285,0.66997176","0.05616713,5.6162033e-05,5.3577533e-06,2.0361636e-05,0.001820227,5.6260697e-06,2.3926797e-05,1.72321e-05,0.000108223045,0.9417758","1.482361e-06,0.006654604,3.9243608e-07,8.698014e-06,2.927767e-06,2.2828702e-07,8.6314336e-05,3.6357007e-05,0.0016471158,0.99156195","0.0006309785,0.01592108,1.8392411e-05,4.9301566e-06,0.0019266242,3.814514e-06,0.012566979,0.00031279164,0.004276297,0.96433806","0.00086332497,2.7459848e-07,5.5310334e-08,1.3417206e-08,1.3898654e-07,1.8971921e-08,8.942892e-11,2.110214e-05,5.3054267e-05,0.9990621","0.0011243039,1.8592964e-06,2.2297877e-08,3.924451e-06,2.7130422e-06,1.2668844e-08,1.1427183e-07,4.583864e-07,0.0063607953,0.9925057","0.00011411734,1.29799425e-08,4.1425663e-09,3.313086e-07,0.9981078,1.3362652e-08,5.3332734e-08,0.00071630086,0.00063019904,0.0004311531","0.00021790432,7.3190414e-08,0.0039261044,0.00011138691,0.9956618,1.5715315e-07,2.15417e-06,1.0550627e-06,7.934065e-05,8.4544276e-08"
153,9,9,8,"1.0600927e-06,3.097274e-05,7.6360157e-10,5.1943108e-08,1.2186433e-07,3.708597e-08,5.3090866e-07,1.2248201e-10,0.9999659,1.3661798e-06","0.0016114592,4.263439e-08,1.6416226e-07,3.9243746e-09,1.9454735e-08,4.9239306e-09,1.3887704e-06,2.4089796e-11,0.998387,7.561329e-09","0.05301099,0.00014879099,2.4780636e-06,3.00797e-07,1.4254383e-07,4.935171e-09,0.0002710131,2.3526571e-11,0.94656634,1.196421e-08","0.034103155,0.037259247,0.00013066085,0.0023514559,0.00043953315,3.8223116e-06,0.048240658,1.2682684e-06,0.8732092,0.004261036","0.5131494,0.015434245,1.8387872e-06,0.00057691656,5.8704986e-06,4.690097e-06,8.160631e-06,6.7672524e-08,0.45044026,0.020378616","0.10419038,0.10260426,1.2374499e-05,0.004135545,0.0008505587,3.97997e-05,0.016922439,4.257947e-08,0.77055275,0.0006917084","0.018334923,0.000143631,4.7619355e-06,0.000110717214,2.2596187e-05,0.00011037794,3.443996e-05,1.1208524e-08,0.9811968,4.1724405e-05","0.008428079,4.7321533e-05,2.2411457e-06,3.4788395e-06,3.5706219e-06,1.3078466e-07,1.9191048e-06,3.2440743e-09,0.99151284,5.1089e-07","0.029913675,0.00095425174,3.1123433e-05,0.0038920569,0.00018376535,0.00015712513,0.0032590358,6.794978e-08,0.96158665,2.228196e-05","0.04407932,0.16262726,0.00013426648,0.00036378184,7.858913e-05,1.0762014e-05,0.00020980378,9.781736e-08,0.79241186,8.435268e-05","0.037392702,9.407396e-06,7.494913e-07,1.6324474e-07,3.0178774e-07,2.0036798e-06,7.153514e-06,6.646837e-10,0.96258634,1.1458859e-06","0.0057224846,2.6862252e-05,1.1327164e-06,1.1507554e-07,4.1653223e-07,3.4201335e-09,3.85678e-06,1.4258834e-10,0.99423295,1.2167691e-05","0.004993071,5.0636536e-05,7.88471e-06,2.4268718e-05,7.5979435e-05,2.9630469e-06,0.00042087035,1.998639e-07,0.9944237,4.494434e-07","0.05301099,0.00014879099,2.4780636e-06,3.00797e-07,1.4254383e-07,4.935171e-09,0.0002710131,2.3526571e-11,0.94656634,1.196421e-08","0.0016114592,4.263439e-08,1.6416226e-07,3.9243746e-09,1.9454735e-08,4.9239306e-09,1.3887704e-06,2.4089796e-11,0.998387,7.561329e-09"
154,2,4,0,"0.4076193,0.0003999823,0.0018454145,0.22196352,0.06807522,0.2653503,0.03269986,5.0792692e-05,0.0019558002,3.982702e-05","0.8231507,2.8145547e-05,0.005032035,0.15687157,8.5130334e-05,0.012891183,0.0010523925,7.174158e-05,0.0007898919,2.703372e-05","0.4232307,0.00017456754,0.037078626,0.013374265,0.010544395,0.5057264,0.0093039,0.0003209446,0.00022203925,2.4172927e-05","0.33972862,0.0006549831,0.37759098,0.14109866,0.003690911,0.00024292838,0.069157824,0.000623448,0.06702148,0.00019013093","0.056037888,0.0028313703,0.011272326,0.7470329,0.0027079484,0.107884884,0.063245095,8.161589e-05,0.002783256,0.006122816","0.13348036,0.043093454,0.007173001,0.24667804,0.009540671,0.52386916,0.020049775,0.002373931,0.0106280185,0.0031136486","0.25574294,0.00073603465,0.28722954,0.1494468,0.22499773,0.00039886657,0.075656556,1.6627475e-06,0.005736131,5.3690866e-05","0.8100804,0.0026528463,0.00015964326,0.032674555,0.14768592,0.0011320494,7.6080694e-05,0.0013810381,0.0040201885,0.00013725867","0.98622525,6.455353e-06,0.0048154015,0.00053460774,0.0029458143,0.0053713894,1.2054311e-05,2.9821678e-05,5.7983983e-05,1.3551469e-06","0.26318765,0.019423163,0.64171994,0.010013104,0.054041136,0.0029443565,0.00028135505,0.004791715,0.0035835176,1.4010283e-05","0.96677065,4.587592e-05,0.0053151874,0.021422546,0.0019580354,0.002208426,3.6248034e-06,0.00091153284,0.0013626377,1.4458515e-06","0.65940773,0.000114298266,4.7610767e-05,0.028599449,0.12230679,0.006081159,0.14319952,0.0052305837,0.03477794,0.00023496056","0.059817176,0.00038497956,0.0057580806,0.4083139,0.43353763,0.06884999,0.020171296,0.00024343735,0.0026668778,0.00025653778","0.4232307,0.00017456754,0.037078626,0.013374265,0.010544395,0.5057264,0.0093039,0.0003209446,0.00022203925,2.4172927e-05","0.8231507,2.8145547e-05,0.005032035,0.15687157,8.5130334e-05,0.012891183,0.0010523925,7.174158e-05,0.0007898919,2.703372e-05"
155,0,0,2,"9.506317e-06,1.343905e-06,8.866898e-06,0.00010023532,4.452312e-05,1.7022354e-09,3.336864e-07,2.0965177e-10,0.9998348,3.024765e-07","0.037450064,1.6631466e-07,0.92119074,4.556416e-05,0.0009693147,1.3443766e-09,9.7313305e-06,1.0030948e-08,0.04033427,1.2097803e-09","0.01240005,1.3899667e-06,1.5838887e-05,5.988386e-07,1.1188769e-06,6.871973e-09,2.2159659e-08,1.1760731e-09,0.9875808,1.08398794e-07","0.015907884,0.0002844991,0.35170713,0.15697685,0.00015847452,0.0004353947,0.0011802455,2.6163846e-07,0.4733222,2.701042e-05","0.12381223,0.00011049302,0.3052858,0.0034171448,0.001714714,1.2698265e-06,1.7855642e-05,2.0070237e-07,0.56514245,0.00049779436","0.0005653951,2.5359579e-05,0.0006549416,0.0030695808,2.5377205e-06,1.9897605e-08,0.00015987841,5.3096777e-10,0.99544,8.214898e-05","0.0018119883,4.124744e-07,0.3194204,0.0003148259,0.00033626758,2.1397043e-06,0.007349374,1.1278472e-06,0.67076224,1.2870167e-06","0.0046773604,0.014584377,0.008407839,0.0012557552,2.4265384e-05,1.8364878e-08,0.00022344803,2.028443e-05,0.97074324,6.3305444e-05","0.0020466528,2.2994695e-05,0.00026867437,9.427536e-05,0.0015882741,3.965162e-09,1.1393994e-05,3.0067906e-11,0.9959676,1.6408711e-07","0.042694937,0.00039400352,0.043538507,0.015397796,7.357309e-05,2.7504344e-05,0.00017359639,1.1493804e-07,0.89768916,1.07874985e-05","0.024796238,3.656064e-05,0.67327774,0.003301711,0.00097274134,1.2852885e-06,6.70915e-05,2.0515092e-09,0.29754648,1.5037145e-07","0.0001276272,1.3982017e-06,4.33789e-06,5.278978e-06,2.8423954e-06,1.6269693e-10,1.09141624e-07,1.3256908e-08,0.999858,3.0204941e-07","1.0444282e-05,1.830782e-05,3.6350932e-06,0.0005184453,1.2210021e-05,3.710506e-08,0.00017315081,3.1884548e-07,0.99922955,3.3829438e-05","0.01240005,1.3899667e-06,1.5838887e-05,5.988386e-07,1.1188769e-06,6.871973e-09,2.2159659e-08,1.1760731e-09,0.9875808,1.08398794e-07","0.037450064,1.6631466e-07,0.92119074,4.556416e-05,0.0009693147,1.3443766e-09,9.7313305e-06,1.0030948e-08,0.04033427,1.2097803e-09"
156,3,3,6,"1.0156371e-09,9.0291775e-07,4.0107562e-07,3.874155e-06,3.88665e-09,1.1311384e-08,0.99999106,9.198577e-10,3.834443e-06,2.4309559e-09","0.0116920285,6.202714e-08,0.008102887,0.0005145631,2.5601634e-07,7.875205e-10,0.9622647,1.2184859e-07,0.017419012,6.36383e-06","0.0030981684,0.01011885,0.004767319,0.00039467262,7.6230267e-06,0.00016830052,0.3745211,2.6670132e-05,0.60685927,3.800483e-05","0.0010541087,0.0125906505,0.069067016,0.00047467838,6.5219986e-08,1.5419685e-07,0.9150578,7.6930604e-07,7.595745e-05,0.0016789279","3.094825e-05,0.0002190406,1.8280706e-07,2.4783935e-06,1.7371814e-08,2.1486214e-08,0.99950314,3.9006425e-09,2.5058736e-07,0.00024389601","0.000751705,0.0007487994,0.005417027,0.019620651,5.46045e-07,1.1401265e-07,0.9731067,5.987747e-07,9.548727e-06,0.00034432468","2.7741364e-06,8.093579e-07,2.0631422e-08,5.036049e-07,5.033511e-12,8.942841e-12,0.9997775,5.5262695e-12,0.00021840062,6.8897346e-09","7.135935e-05,0.00083123473,5.0064653e-05,6.295479e-06,2.4281803e-07,1.3327832e-09,0.99831593,1.2532604e-06,0.0007182642,5.362762e-06","1.8516092e-05,0.00013581621,0.000878777,8.521996e-06,3.7499504e-07,1.1745245e-07,0.9987832,6.1894625e-08,0.0001745003,1.14094675e-07","0.00065273314,0.2707304,0.28003827,0.03388899,5.7186167e-05,4.6852467e-05,0.40900815,0.0002461103,0.005307992,2.3382428e-05","0.01208209,0.0017797824,0.026608625,0.0014980154,0.00032746367,1.0965621e-05,0.9552613,2.0655298e-06,0.0024187937,1.0923286e-05","0.00022378225,0.00026618326,0.0006302159,0.00018121056,1.7664939e-06,3.6266105e-05,0.9985739,2.8130723e-06,7.252879e-05,1.1388708e-05","1.8729022e-08,1.1010145e-07,1.3695181e-06,5.231373e-06,7.085361e-08,1.4660521e-10,0.9999126,1.7997314e-11,7.8654266e-05,1.904008e-06","0.0030981684,0.01011885,0.004767319,0.00039467262,7.6230267e-06,0.00016830052,0.3745211,2.6670132e-05,0.60685927,3.800483e-05","0.0116920285,6.202714e-08,0.008102887,0.0005145631,2.5601634e-07,7.875205e-10,0.9622647,1.2184859e-07,0.017419012,6.36383e-06"
157,0,0,0,"0.9979144,1.565428e-07,0.000118805685,9.192759e-09,6.8620443e-07,1.3050433e-11,6.2883115e-11,2.5496094e-12,0.001965782,1.1570792e-07","0.9791485,6.9854117e-10,0.01929223,1.5571651e-09,2.473855e-07,2.5268332e-10,1.2855989e-08,3.219883e-10,0.0015590526,1.0078965e-09","0.99981385,1.6422997e-09,0.00018375732,2.0830532e-10,1.3148901e-11,1.3205489e-13,3.743798e-13,1.0312007e-12,2.4387318e-06,5.350649e-12","0.47854844,1.2635122e-07,0.5211246,2.7696371e-08,3.115506e-07,1.3595355e-09,9.038177e-08,3.8699163e-08,0.00032632172,3.3628954e-08","0.999688,4.43539e-07,4.949701e-05,3.237191e-08,3.788464e-09,1.1271742e-11,1.8233207e-11,9.966183e-10,0.00025962642,2.3857583e-06","0.99969757,2.3461599e-08,9.526661e-05,1.6024198e-07,2.8484673e-10,3.1526635e-11,3.6392447e-10,8.224275e-09,0.00020517058,1.8067859e-06","0.99997306,2.3497928e-09,5.73747e-06,3.611783e-09,3.3844245e-09,1.741692e-11,4.589737e-11,8.6636795e-11,2.1203603e-05,2.2767255e-08","0.9999527,1.6677448e-09,4.6554425e-05,1.65191e-08,6.3580363e-09,1.4070764e-13,9.470619e-11,4.7562963e-08,6.014079e-07,9.753155e-10","0.9446438,5.8360095e-09,0.055204175,4.1235276e-10,5.185511e-08,2.508219e-08,1.3450077e-09,2.4630811e-08,0.0001520636,7.697943e-11","0.9999999,8.7403244e-12,7.913112e-08,8.420398e-15,1.047408e-14,2.3599972e-17,2.0851797e-16,3.065814e-12,1.915742e-10,2.2687188e-12","0.99998605,3.5326414e-12,1.3824497e-05,4.7573347e-12,5.967493e-11,2.816607e-12,2.5959616e-13,1.180569e-10,8.236181e-08,6.293909e-14","0.9999995,2.9135846e-13,5.222862e-07,5.4581313e-12,6.1751246e-12,5.3544116e-15,2.7663418e-12,7.6936423e-13,9.717569e-10,1.6771672e-12","0.99912864,1.7496028e-08,0.00026531052,3.818684e-09,1.7170981e-08,2.524197e-10,1.2157246e-09,1.2869347e-09,0.000606033,4.6964703e-09","0.99981385,1.6422997e-09,0.00018375732,2.0830532e-10,1.3148901e-11,1.3205489e-13,3.743798e-13,1.0312007e-12,2.4387318e-06,5.350649e-12","0.9791485,6.9854117e-10,0.01929223,1.5571651e-09,2.473855e-07,2.5268332e-10,1.2855989e-08,3.219883e-10,0.0015590526,1.0078965e-09"
158,0,0,8,"0.015961103,4.1257957e-05,2.210266e-06,1.2918811e-05,3.269474e-05,1.9158627e-07,3.9219583e-05,1.3234135e-08,0.98383784,7.2515555e-05","0.038836338,7.958093e-06,0.009226775,0.00022627266,7.233308e-07,6.091265e-07,0.10619801,4.2267308e-07,0.84549505,7.88047e-06","0.0012959449,2.8577359e-05,1.3276342e-07,5.4675224e-09,2.3866585e-08,1.03524356e-10,2.2705811e-07,5.0203775e-11,0.9986739,1.2008327e-06","0.6927995,0.0005498315,0.19965707,0.0060245646,0.0050099744,1.3826492e-06,0.006424964,8.818445e-06,0.0891821,0.0003417946","0.06631819,0.0028775975,1.310276e-06,4.9316586e-06,3.341919e-07,4.164362e-08,0.00053562934,9.689133e-09,0.92825437,0.002007572","0.9318225,3.3894612e-05,0.0001230442,0.0010498054,2.3788177e-06,7.659918e-09,0.044565596,3.440981e-08,0.015262479,0.007140341","0.7954089,4.064176e-06,0.017935673,0.00010122721,4.7547917e-07,1.3066591e-07,0.044704217,1.3102729e-07,0.14093357,0.0009116051","0.036066335,0.000800599,0.0004350868,0.0016684787,5.6143796e-05,1.4531198e-08,0.046697695,1.0624208e-06,0.91391927,0.00035532264","0.07879616,5.413529e-05,0.0030338317,1.5921369e-06,2.6714399e-05,5.243408e-06,0.0001822246,3.1139486e-08,0.9178992,9.265939e-07","0.5598643,0.00071365666,0.012612008,0.0016103329,4.422129e-05,2.1580724e-06,5.5998353e-06,3.4333458e-05,0.42472216,0.00039134166","0.96507204,0.0002199234,0.00055617385,0.00046380033,2.6195098e-06,9.140233e-06,0.002880237,8.5739794e-07,0.030678356,0.000116784846","0.15336171,3.8381342e-05,4.923123e-05,4.02122e-06,1.3583808e-06,7.458355e-09,6.421232e-05,1.5715473e-06,0.846459,2.0620959e-05","0.17330845,0.00054561597,0.00011747885,0.0005358415,2.4190362e-05,3.8937783e-06,0.0008784566,3.1639243e-07,0.82380253,0.000783232","0.0012959449,2.8577359e-05,1.3276342e-07,5.4675224e-09,2.3866585e-08,1.03524356e-10,2.2705811e-07,5.0203775e-11,0.9986739,1.2008327e-06","0.038836338,7.958093e-06,0.009226775,0.00022627266,7.233308e-07,6.091265e-07,0.10619801,4.2267308e-07,0.84549505,7.88047e-06"
159,9,9,8,"8.841085e-06,0.00033234447,5.854385e-11,1.5427774e-07,1.0620007e-06,1.5045208e-10,2.784516e-08,2.3567388e-11,0.9996451,1.2433886e-05","0.009905384,0.0008710269,0.0015106645,9.24646e-06,0.016319977,1.0363985e-06,0.01499998,3.3069453e-05,0.9563482,1.464633e-06","0.06261796,0.0074090054,8.306717e-05,0.0039089844,0.0030065677,6.6787226e-07,2.002758e-06,6.9480257e-07,0.9227808,0.00019039868","0.0096470015,0.013242533,3.2514888e-06,5.636154e-06,4.7465883e-06,2.2623659e-09,2.0815282e-08,5.904006e-07,0.97694665,0.00014947118","0.15294075,0.007360486,3.7643193e-05,2.2529657e-06,0.00013070043,4.0458506e-08,3.2164828e-06,3.9137686e-07,0.43504098,0.40448347","0.07527484,0.35974228,3.046262e-05,0.002588313,5.835304e-05,1.0818605e-06,1.3298238e-05,1.1457169e-06,0.5109203,0.051370025","0.048031118,1.1788628e-05,2.3138427e-05,2.8413874e-06,0.0020016297,8.0134384e-07,8.439126e-05,4.964185e-06,0.94973826,0.00010110141","0.98076344,0.009198595,0.0003411808,7.845268e-05,0.0018959551,2.0329057e-06,0.0002608402,0.00024451496,0.0069959103,0.0002191684","0.73392934,0.0054440387,3.071148e-05,1.3750424e-05,0.012613436,0.0006670115,0.00042015707,3.9267135e-05,0.24622811,0.00061419857","0.9967476,2.4794685e-05,0.00222351,1.7900462e-05,0.000115381954,1.4987336e-07,2.006477e-08,7.6234085e-07,0.0008431906,2.6711983e-05","0.002904698,0.0017347797,3.9846425e-05,4.902959e-06,3.088575e-05,1.6652113e-05,3.705159e-05,1.3289991e-07,0.9889909,0.006240159","0.3162848,9.702035e-05,0.00096448185,0.0001657629,0.0008181589,7.4489203e-06,0.00010612752,0.004506539,0.67686117,0.00018841545","0.02284572,0.008841233,5.0019463e-07,0.0012356158,5.159259e-05,0.0001707037,1.8558768e-06,1.0903028e-05,0.93348116,0.033360757","0.06261796,0.0074090054,8.306717e-05,0.0039089844,0.0030065677,6.6787226e-07,2.002758e-06,6.9480257e-07,0.9227808,0.00019039868","0.009905384,0.0008710269,0.0015106645,9.24646e-06,0.016319977,1.0363985e-06,0.01499998,3.3069453e-05,0.9563482,1.464633e-06"
160,8,8,0,"1.5948305e-07,0.0014904934,7.0705563e-15,2.4440563e-10,2.693935e-13,5.3737304e-13,3.35199e-10,1.061955e-10,0.9983866,0.00012277975","0.9217043,0.0007627145,0.00016359652,0.0004314446,0.0034958282,6.0600025e-05,0.009049477,2.444637e-06,0.06430911,2.0383877e-05","0.004857736,1.2516012e-05,7.9171053e-10,3.7341397e-09,4.543347e-08,1.5913187e-08,3.0100914e-08,1.7124694e-09,0.9951291,6.0256684e-07","0.058880623,0.22625656,3.9967918e-07,2.7548806e-05,1.3036212e-07,1.0668489e-07,0.0011117776,4.7895705e-06,0.69892216,0.014795854","0.0008152108,0.025530092,7.1307786e-12,1.348284e-07,2.928423e-10,3.915953e-09,4.4858166e-06,7.8689574e-08,0.7104224,0.26322755","0.08384577,0.1915924,7.6065865e-09,1.00631e-06,7.0952866e-09,2.7970597e-08,9.960887e-05,1.6961069e-07,0.4967473,0.22771372","5.3483045e-06,6.057262e-08,1.3333976e-13,4.0919707e-12,3.675833e-13,4.8974263e-13,1.0350515e-10,1.2301442e-13,0.9999943,2.4437833e-07","0.9815057,0.0063728187,1.1420185e-05,4.427263e-07,0.00032136415,1.2020359e-08,3.31125e-07,0.0002317069,0.010776431,0.0007797529","0.011949592,2.8206534e-06,1.7313605e-08,4.6767556e-10,2.6402e-05,4.6954838e-07,1.8911605e-07,6.503854e-06,0.98801374,2.0414126e-07","0.0042730216,0.2512795,4.6599413e-07,1.3054405e-06,2.4911023e-10,1.6740117e-09,4.531228e-06,1.9143832e-07,0.744433,8.055838e-06","0.011447771,0.007632914,1.3644491e-09,1.1576049e-06,1.7292797e-08,0.00012899861,2.5672118e-05,0.00038231123,0.98037636,4.809743e-06","0.018492315,0.0008771683,8.855913e-07,1.1359908e-05,4.5644802e-07,1.1753327e-05,0.0004281211,2.2557813e-05,0.97988373,0.00027170207","3.966014e-05,0.02135086,1.8444518e-09,1.5694491e-06,1.7849e-09,4.750609e-09,1.7619188e-06,2.6774918e-08,0.9785938,1.2244741e-05","0.004857736,1.2516012e-05,7.9171053e-10,3.7341397e-09,4.543347e-08,1.5913187e-08,3.0100914e-08,1.7124694e-09,0.9951291,6.0256684e-07","0.9217043,0.0007627145,0.00016359652,0.0004314446,0.0034958282,6.0600025e-05,0.009049477,2.444637e-06,0.06430911,2.0383877e-05"
161,1,1,0,"0.016080396,5.394423e-08,0.000580299,0.00011752064,0.0028750182,5.821825e-08,2.237169e-06,1.9737258e-10,0.9803443,8.446775e-09","0.8578694,1.9358735e-07,0.008145278,0.004018746,2.2310644e-05,1.2532557e-06,0.009147233,1.3307317e-06,0.12079433,2.8691876e-08","0.0009824838,4.458884e-07,4.4811746e-05,6.978198e-05,2.6435591e-06,1.27893e-07,0.00010596704,3.8144136e-12,0.9987937,3.9661684e-11","0.3790138,0.00016797708,0.15257837,0.3394446,0.0027298375,1.11505e-05,0.014656351,5.065125e-06,0.111221895,0.00017093096","0.19639581,0.008688177,0.06285321,0.6450797,0.001103487,3.8510905e-05,0.0019720139,4.0051646e-07,0.083354615,0.00051411695","0.5239955,7.950921e-05,4.3998778e-05,0.0029669313,2.5710547e-06,4.005122e-07,0.00060636376,4.577313e-09,0.47229978,4.885141e-06","0.8427581,2.456046e-07,0.005306163,5.450195e-06,5.5632854e-06,1.0500787e-07,5.8822094e-05,4.7151874e-09,0.15186422,1.2942509e-06","0.0037715922,3.7012871e-06,2.8814346e-05,1.1616806e-05,6.165912e-07,3.3831615e-09,1.7965396e-06,2.4315327e-07,0.9961815,8.176834e-08","0.0008861238,2.5063213e-07,0.0008758364,0.0002677387,2.4974754e-06,8.18396e-07,0.00032890023,1.550478e-10,0.99763787,2.8680112e-09","0.86091787,6.786846e-05,0.10320039,0.007630626,0.00015308021,8.893841e-06,0.00011233625,5.273202e-06,0.027902246,1.3872693e-06","0.00010950661,8.1805545e-08,9.575857e-06,0.00011902961,1.2731283e-06,7.702357e-07,6.219003e-07,9.147459e-10,0.999759,2.2015385e-09","0.93148756,0.00094115443,0.00042181343,2.604713e-05,1.5623403e-06,2.1865273e-07,6.986835e-06,1.0820431e-05,0.067096636,7.1956947e-06","0.037246928,1.0599782e-05,0.00044451223,0.005992846,3.7349753e-05,2.0597776e-05,0.00019591254,3.3905025e-08,0.9560508,4.069676e-07","0.0009824838,4.458884e-07,4.4811746e-05,6.978198e-05,2.6435591e-06,1.27893e-07,0.00010596704,3.8144136e-12,0.9987937,3.9661684e-11","0.8578694,1.9358735e-07,0.008145278,0.004018746,2.2310644e-05,1.2532557e-06,0.009147233,1.3307317e-06,0.12079433,2.8691876e-08"
162,5,5,2,"0.050579503,1.6839826e-06,0.39780477,0.0077522146,0.54069245,3.7389287e-05,0.0007645384,1.6922631e-09,0.002367166,2.646379e-07","0.09632698,3.0025985e-06,0.45113805,0.03777535,0.2688671,9.75712e-06,0.142352,3.4261262e-08,0.003525,2.586768e-06","0.11651184,6.2801732e-06,0.08976239,0.16173296,0.5899748,0.00011575339,0.023576979,3.3806213e-08,0.018315276,3.6811373e-06","0.012565054,4.4404946e-06,0.950846,0.017089898,0.013271462,0.00013672712,0.0041047544,3.6462577e-08,0.0019751424,6.3983507e-06","0.22990726,0.0003449389,0.33322474,0.16216636,0.2618427,9.6813084e-05,0.0076845,2.8016746e-07,0.0033267129,0.0014057683","0.14539729,0.001337251,0.07857782,0.6644353,0.00028085185,6.0593076e-05,0.009027055,1.1970983e-06,0.100393936,0.0004886451","0.07832222,0.0008506835,0.37954932,0.019108955,0.045090158,0.0006499876,0.012368528,7.1204945e-06,0.463765,0.00028809678","0.015897818,0.007999625,0.10695572,0.819089,0.0054874155,8.793225e-05,0.018928496,4.351009e-06,0.024814308,0.00073536916","0.119835906,0.00013618119,0.71766007,0.045438137,0.017462896,1.7328988e-05,0.0029273436,5.2693684e-07,0.09633975,0.0001818937","0.43803555,0.0003118754,0.4698527,0.031918786,0.020488285,0.00057708676,0.0032455856,6.3889624e-06,0.035489585,7.41654e-05","0.07840774,5.9373368e-05,0.7920327,0.04759682,0.006500858,0.0027568478,0.002101742,1.3014554e-07,0.07053457,9.164597e-06","0.064468436,0.002858334,0.026974158,0.018295173,0.6405742,0.0009381948,0.02954947,4.6858342e-05,0.19592102,0.020374103","0.0043971413,9.069506e-05,0.29064342,0.11589581,0.16496034,0.00012782433,0.16721377,7.955244e-07,0.25538445,0.0012857605","0.11651184,6.2801732e-06,0.08976239,0.16173296,0.5899748,0.00011575339,0.023576979,3.3806213e-08,0.018315276,3.6811373e-06","0.09632698,3.0025985e-06,0.45113805,0.03777535,0.2688671,9.75712e-06,0.142352,3.4261262e-08,0.003525,2.586768e-06"
163,7,7,0,"0.073222145,0.0033478918,0.00097555516,0.044833936,0.064347655,0.035544883,0.37632468,2.63595e-08,0.40137348,2.9766985e-05","0.9759167,1.8237348e-05,0.0010918032,0.0031591682,0.0005655448,0.0011778915,0.0037948685,3.4478228e-06,0.014221721,5.0664854e-05","0.89916164,6.70763e-05,0.0022732597,0.003595945,0.0013918739,0.0014334228,0.06443258,1.8492074e-07,0.027643042,1.0443266e-06","0.2244267,0.0005688338,0.081132285,0.008416537,0.07677681,0.00192334,0.01023201,3.785019e-05,0.5961768,0.00030888282","0.97994596,0.000100024125,0.0130917765,0.0013783906,0.0020230582,1.4379846e-05,5.113173e-05,4.6236837e-06,0.0032258038,0.00016482371","0.42067948,0.023835534,0.0012551199,0.2287816,0.00040825244,0.012900122,0.032992534,1.7259676e-05,0.27794328,0.0011868338","0.97942,0.0010695566,0.001980358,0.0031681452,0.0001771477,0.005916014,0.00027103507,5.3182026e-05,0.007474153,0.00047039107","0.6101998,0.022975838,0.0057238233,0.26026523,0.012813264,0.0026698094,0.0037469815,0.00019617926,0.08100858,0.00040053253","0.9200763,0.0002806774,0.017295528,0.0038967845,0.012136457,0.002487488,0.036378436,3.180487e-05,0.0074013583,1.5192084e-05","0.98933524,6.0198796e-05,0.00016311456,0.0027502154,0.0016014342,1.0170839e-05,6.1066457e-06,2.3087696e-06,0.0060538133,1.7389679e-05","0.28678253,5.801518e-05,6.482006e-05,0.0030947244,0.00016086214,0.5110802,0.00019469632,5.3156393e-05,0.19850214,8.837012e-06","0.94354165,0.000115111376,0.0011455228,0.0002883635,0.0020648297,0.0012807705,0.00039497888,2.1197616e-06,0.050876968,0.00028974374","0.5041958,0.0074769114,0.0010211634,0.1914192,0.17281376,0.03158866,0.029477812,0.00022477834,0.060185134,0.0015968072","0.89916164,6.70763e-05,0.0022732597,0.003595945,0.0013918739,0.0014334228,0.06443258,1.8492074e-07,0.027643042,1.0443266e-06","0.9759167,1.8237348e-05,0.0010918032,0.0031591682,0.0005655448,0.0011778915,0.0037948685,3.4478228e-06,0.014221721,5.0664854e-05"
164,0,0,0,"0.0076762945,0.0006771212,3.1011157e-05,3.0721447e-05,4.2949764e-06,3.880504e-09,0.00012929809,7.5101986e-10,0.9914358,1.551267e-05","0.8773437,1.8432523e-07,0.098209254,0.0002738089,0.00025525544,3.098628e-08,0.009605243,1.9186377e-09,0.014312472,3.9214054e-08","0.024476644,2.0783845e-07,2.4635454e-05,1.4194927e-07,1.8459002e-09,1.8913503e-10,2.532109e-06,2.3219742e-12,0.97549576,4.7508855e-09","0.17724068,1.9818028e-05,0.0022118858,2.1808357e-05,9.224161e-06,7.125089e-09,8.268501e-06,9.223325e-10,0.82047,1.8431485e-05","0.0075049456,9.694247e-06,0.004739137,7.4170003e-07,5.6823627e-08,4.370139e-10,6.2290583e-06,1.9495985e-11,0.98773885,3.6662752e-07","0.46767375,0.00021649481,0.009359816,4.678714e-06,1.2540816e-06,3.9561923e-09,0.0003552711,1.8094578e-08,0.5222912,9.755282e-05","0.040670633,2.6963434e-07,0.015204214,6.149624e-07,2.2763488e-05,1.1815309e-09,0.00013764638,3.51677e-10,0.9439633,6.0342177e-07","0.14438687,0.0008826219,0.0074968147,0.0004981547,0.00021606388,6.0102906e-08,0.016091885,2.9758885e-08,0.8304227,4.7241497e-06","0.0015801825,5.741176e-07,0.000600347,3.1470227e-06,1.10451665e-05,5.6968616e-09,2.3801247e-05,5.043276e-11,0.99778074,2.5100076e-07","0.9805613,0.00013294502,0.00018803151,3.406571e-06,5.7990706e-09,3.1534517e-10,4.8086894e-09,8.627876e-09,0.019098233,1.5904357e-05","0.025702054,5.8628876e-07,0.009030874,1.6570772e-05,8.098794e-06,3.9575734e-09,3.9057413e-05,5.29102e-10,0.96520275,8.4185864e-08","0.93674684,1.1856152e-06,3.2224017e-07,1.1171046e-08,2.8977436e-07,7.3515354e-11,2.9291668e-06,2.7586944e-10,0.063247085,1.3586873e-06","0.0438262,3.994487e-06,0.0005790302,1.1113313e-05,5.7329675e-05,8.341847e-09,0.0147053,1.2942148e-09,0.9407318,8.520991e-05","0.024476644,2.0783845e-07,2.4635454e-05,1.4194927e-07,1.8459002e-09,1.8913503e-10,2.532109e-06,2.3219742e-12,0.97549576,4.7508855e-09","0.8773437,1.8432523e-07,0.098209254,0.0002738089,0.00025525544,3.098628e-08,0.009605243,1.9186377e-09,0.014312472,3.9214054e-08"
165,8,8,0,"0.9542238,2.954035e-05,0.032358415,0.00078039203,0.00089211407,0.00020308276,1.8808674e-05,2.258575e-08,0.011487874,5.9960853e-06","0.9222585,5.689932e-07,0.07619792,0.00034392328,5.4729826e-05,1.2317952e-07,1.9239321e-06,2.4162546e-07,0.0011409287,1.0059532e-06","0.91836834,1.7146427e-05,0.08094113,1.8069693e-05,4.472272e-08,2.945443e-09,5.0367427e-10,4.8684495e-08,0.00065452955,6.371927e-07","2.5204528e-12,3.7683916e-13,1.9214129e-05,1.68844e-17,0.7330785,1.1520888e-16,2.478523e-17,2.6728926e-06,1.3343142e-13,0.2668997","0.91293,0.00039138005,0.06939352,0.0041884384,0.000739662,1.7644059e-05,2.0466921e-05,8.825513e-07,0.011707729,0.00061019755","0.99325925,0.0014186314,0.00017458627,0.0014587389,5.1702085e-07,2.8632376e-06,2.3284106e-06,9.382211e-07,0.0035419022,0.00014031518","0.9989145,7.2349935e-06,0.0005009009,0.00039554728,7.873065e-07,3.242485e-06,1.9568593e-06,5.2881028e-08,0.00016463017,1.1063709e-05","0.94637644,0.00037734862,0.042884864,0.008614813,0.00013011384,6.7686824e-06,1.1372116e-05,5.6657056e-05,0.0012927557,0.00024883976","0.003938083,1.31312764e-11,0.99606186,6.6603723e-12,3.5762035e-08,5.320139e-08,6.1620997e-10,2.3376653e-10,1.4670152e-09,2.954854e-14","0.99671495,8.765379e-05,0.0030491578,1.1519011e-05,4.5828024e-06,7.5323203e-07,6.453933e-09,4.3476e-06,3.2052412e-05,9.490351e-05","0.98800117,2.3471816e-06,0.00729631,2.04888e-05,5.846097e-07,5.7371803e-05,2.8694737e-08,1.4351802e-07,0.004620764,7.5197784e-07","0.9993555,1.5846923e-07,9.0455214e-05,5.1728503e-06,2.8964914e-06,1.964965e-07,2.0595444e-07,6.624146e-09,0.0005431129,2.2770646e-06","0.92197305,5.5831442e-05,0.028302824,0.015189114,0.007609314,0.00057435344,0.00019000085,1.2061345e-05,0.026020668,7.272306e-05","0.91836834,1.7146427e-05,0.08094113,1.8069693e-05,4.472272e-08,2.945443e-09,5.0367427e-10,4.8684495e-08,0.00065452955,6.371927e-07","0.9222585,5.689932e-07,0.07619792,0.00034392328,5.4729826e-05,1.2317952e-07,1.9239321e-06,2.4162546e-07,0.0011409287,1.0059532e-06"
166,2,2,0,"8.759258e-06,4.8148866e-07,4.0823295e-05,3.0315446e-06,2.1539925e-06,2.5948418e-07,1.3040213e-08,1.9280082e-09,0.99994445,4.114543e-11","0.98366565,3.080073e-07,0.006177013,0.00036835324,0.007177213,4.256498e-08,0.00039607598,2.5555155e-06,0.0022120394,6.4992884e-07","0.006846289,9.923747e-08,1.4226395e-05,1.888563e-07,7.895843e-05,1.4451689e-08,3.2793605e-07,1.3036745e-09,0.9930599,1.4245721e-08","0.2781814,0.00039180001,0.5616429,0.0047323112,0.001759962,2.8988363e-05,0.0009148086,0.00020782273,0.15209618,4.395765e-05","0.87471414,0.0091637,0.038173363,0.00010674196,0.0037022538,6.3439593e-06,8.018266e-05,7.406347e-07,0.07396082,9.1725036e-05","0.25792822,0.00026629653,0.108076245,0.20330226,0.0004793598,6.80517e-05,0.0006070735,0.0004516329,0.42841893,0.00040193507","0.777029,2.212417e-05,0.19289918,0.00038566385,0.013380038,2.5149206e-05,0.013090755,3.420029e-06,0.0031646274,1.5334584e-07","0.79608357,0.009213052,0.0040211068,0.00017893148,0.006115265,1.1139926e-07,0.00037133286,1.9059597e-05,0.18393236,6.513575e-05","0.81965953,7.56033e-07,0.0005702661,0.0001592284,0.0551528,2.4056071e-06,0.00019862327,1.7066647e-09,0.12425643,1.7277122e-08","0.96755445,0.0063344147,0.0029761575,0.00013852137,0.0045534037,1.0669902e-05,2.3470604e-06,0.00010205843,0.018129382,0.0001986177","0.85810834,4.9959704e-06,0.0029895615,0.01021318,0.003743253,0.0044121337,0.00039905644,5.9096106e-05,0.120069854,4.5610088e-07","0.95667624,9.955648e-07,3.8274634e-06,4.3446826e-07,0.03185261,2.1403834e-07,1.1808839e-05,3.790027e-07,0.011453541,4.7386298e-08","0.044753745,4.792263e-06,0.002318979,0.0023139499,0.01068907,4.81012e-06,0.00016955433,2.0748341e-07,0.9397237,2.1219805e-05","0.006846289,9.923747e-08,1.4226395e-05,1.888563e-07,7.895843e-05,1.4451689e-08,3.2793605e-07,1.3036745e-09,0.9930599,1.4245721e-08","0.98366565,3.080073e-07,0.006177013,0.00036835324,0.007177213,4.256498e-08,0.00039607598,2.5555155e-06,0.0022120394,6.4992884e-07"
167,4,4,0,"0.2253072,2.823533e-05,0.09991468,0.0012238912,0.0017585937,7.81583e-06,0.00019841167,1.736966e-08,0.6715507,1.0508355e-05","0.63863075,4.7837744e-07,0.28016815,0.00053159194,4.8489386e-05,2.7409892e-06,6.9224065e-05,4.3326647e-08,0.08054618,2.3020048e-06","0.5867355,1.268995e-05,0.09941828,0.0041078837,0.0017057057,0.0001339662,3.8321356e-05,7.053032e-08,0.30784175,5.761856e-06","0.04138566,9.873862e-07,0.9417925,0.0036042219,0.008661958,1.5040946e-06,0.00016899077,9.6182895e-08,0.004378518,5.645782e-06","0.1245463,5.4151213e-05,0.84713906,0.004064549,0.0046365564,1.9848658e-05,0.006200562,3.796868e-07,0.013169141,0.00016946957","0.589315,0.0050560315,0.24600956,0.053588424,0.008644032,6.995692e-05,0.0029003364,9.0730464e-07,0.09287983,0.0015359696","0.20218877,9.3404786e-05,0.6155996,0.008725041,0.12315991,0.000112581336,0.001608944,1.3605572e-07,0.048487682,2.3855193e-05","0.34874132,0.0055288607,0.2809131,0.20369247,0.11726154,0.00012573377,0.004126623,7.243933e-06,0.03943366,0.00016943573","0.52932173,0.0010291878,0.059748963,0.026429689,0.3064733,3.5129153e-05,0.0009559249,1.5443875e-06,0.07565494,0.00034947495","0.38979033,0.00169547,0.5770307,0.004005656,0.00057821366,3.0198094e-05,0.00041807417,1.2236826e-05,0.02642746,1.1633889e-05","0.021826038,8.7247415e-08,0.0050376705,0.00016081473,1.9683252e-05,1.7103168e-06,4.662577e-06,2.2160451e-10,0.97294927,6.193911e-08","0.47015885,2.4538447e-06,0.12612796,0.0011626031,0.00012243993,2.17655e-06,0.00020907029,2.9267363e-07,0.402032,0.00018205712","0.20303269,1.2445097e-05,0.00313391,0.0005578695,0.013658534,3.1851748e-06,0.00019162158,6.9147376e-07,0.7791603,0.00024871904","0.5867355,1.268995e-05,0.09941828,0.0041078837,0.0017057057,0.0001339662,3.8321356e-05,7.053032e-08,0.30784175,5.761856e-06","0.63863075,4.7837744e-07,0.28016815,0.00053159194,4.8489386e-05,2.7409892e-06,6.9224065e-05,4.3326647e-08,0.08054618,2.3020048e-06"
168,7,7,6,"0.000107554566,0.0003482502,0.0019843618,0.036748704,0.27035677,0.00049876404,0.68895346,4.8230886e-06,0.0009952452,2.062486e-06","8.415562e-07,1.6023355e-08,2.4833382e-05,6.205424e-05,7.011985e-05,2.4002759e-08,0.9998419,2.4937577e-10,8.852841e-08,8.0363634e-08","0.0004316745,1.2795583e-05,0.00089251186,0.92936885,0.05822294,0.0067586293,0.0036734524,2.2768438e-08,0.0006380216,1.1821633e-06","0.002225005,0.0006461101,0.04266846,0.37540704,0.40890893,0.00011128087,0.16683681,4.6240846e-05,0.0008479502,0.0023021316","0.0027101648,6.493827e-05,0.033292323,0.0071969493,0.14608346,3.1640295e-07,0.80527025,6.419098e-08,0.0047539566,0.0006274905","0.005183852,0.00019555089,0.035229325,0.11813874,0.36670235,3.755995e-05,0.46890655,7.692398e-06,0.00045297653,0.0051453747","0.0033692685,1.4919445e-06,0.0002808629,0.00018975338,8.077858e-05,1.8166169e-08,0.93551224,1.9754716e-09,0.060563635,1.9863219e-06","1.0563142e-07,7.738352e-08,0.00024216417,5.884163e-05,2.9750974e-05,5.9954495e-08,0.99966884,3.4199844e-11,2.0633165e-07,1.6866705e-09","0.00011670463,3.5602065e-05,0.07881182,0.20062643,0.0025289021,0.0006134169,0.69326526,2.9467966e-08,0.02399276,9.1433585e-06","0.00035144118,0.0025547124,0.0060925283,0.30327263,0.056756828,0.006966727,0.62370324,1.1813517e-05,0.000101677644,0.00018838284","4.333032e-05,8.285781e-07,0.23009732,0.39471865,0.3491207,6.751538e-06,0.026002571,1.377273e-07,9.730665e-06,5.2576716e-08","0.0011763663,6.137762e-07,0.00024857608,6.860261e-05,0.022174403,1.4847474e-06,0.9763183,5.495255e-08,1.0690884e-05,7.905975e-07","4.5589443e-09,2.9858784e-06,5.426724e-06,6.2458144e-05,2.5576559e-05,2.1858925e-08,0.999899,5.4982348e-09,7.111724e-07,3.7220364e-06","0.0004316745,1.2795583e-05,0.00089251186,0.92936885,0.05822294,0.0067586293,0.0036734524,2.2768438e-08,0.0006380216,1.1821633e-06","8.415562e-07,1.6023355e-08,2.4833382e-05,6.205424e-05,7.011985e-05,2.4002759e-08,0.9998419,2.4937577e-10,8.852841e-08,8.0363634e-08"
169,0,0,6,"0.006549371,2.4549625e-05,0.18703195,0.0051570116,0.024977963,7.5376643e-06,0.5165128,2.4425222e-07,0.25973672,1.8087117e-06","0.018149523,7.6816306e-08,0.30412868,0.00217513,2.6421894e-05,5.906005e-08,0.65981555,2.0697566e-07,0.01570428,7.640562e-08","0.13873301,1.1090734e-07,0.30604097,4.587229e-05,0.00030832947,6.505326e-09,0.522349,5.988839e-09,0.032522745,2.6039686e-09","0.02859519,1.002807e-06,0.9486433,0.0020460673,0.0005788094,2.4656224e-06,0.011758033,5.4713178e-06,0.008367805,1.9248234e-06","0.009888375,1.0351207e-07,0.9662435,9.657224e-06,0.00015395723,1.2300524e-07,0.022700233,2.2045897e-07,0.0010033061,5.4097904e-07","0.34457156,1.7631181e-06,0.6011015,0.0008920434,1.1159585e-05,4.7085624e-08,0.044865653,2.8451932e-08,0.008539208,1.7052203e-05","0.0039737024,3.1440464e-07,0.0004775923,3.0445257e-05,7.485979e-07,3.885655e-08,0.9953186,9.823205e-08,0.00019836564,5.9720236e-08","0.13587001,0.0001548338,0.7854195,0.00017384045,0.0001753214,6.1087434e-07,0.07253085,3.072154e-06,0.0056713955,5.13288e-07","0.09685591,8.103302e-07,0.5578888,2.970221e-07,0.00051420246,2.6296673e-08,0.3435195,5.087995e-08,0.0012203297,2.6789971e-08","0.9541362,3.5587743e-06,0.044931334,2.0090469e-05,3.6727455e-05,2.2477285e-07,0.0007603943,1.4520879e-06,0.00010980332,2.3107782e-07","0.0028887761,1.0106024e-05,0.34018868,3.270691e-05,3.7296722e-05,8.985861e-06,0.6566074,5.4552334e-08,0.00022591067,5.297306e-08","0.07617411,3.1804774e-08,0.06977388,3.0897314e-05,0.0812616,3.8224724e-07,0.7701736,2.6878604e-07,0.0025847524,4.6328645e-07","0.0017587189,1.1173143e-07,0.11038705,7.808072e-05,0.00043917535,2.0697746e-06,0.8866187,1.0328956e-07,0.00071565434,3.8482202e-07","0.13873301,1.1090734e-07,0.30604097,4.587229e-05,0.00030832947,6.505326e-09,0.522349,5.988839e-09,0.032522745,2.6039686e-09","0.018149523,7.6816306e-08,0.30412868,0.00217513,2.6421894e-05,5.906005e-08,0.65981555,2.0697566e-07,0.01570428,7.640562e-08"
170,2,2,6,"3.3777094e-05,1.2953178e-05,0.001640671,0.030774062,0.07170002,0.00011939693,0.84138614,7.2505793e-07,0.054331046,1.2824197e-06","1.7027447e-05,1.6957358e-09,0.0019240247,0.00106895,1.2533156e-05,2.7626612e-08,0.996977,4.7687003e-08,3.8056996e-07,3.775523e-10","0.00025436358,6.3693955e-07,0.2455398,0.23424569,0.0012875254,0.0003485705,0.5182304,4.952697e-06,8.773083e-05,2.348915e-07","0.003063253,1.0530348e-05,0.3737123,0.050153475,0.012963464,9.834142e-06,0.55995995,6.8007457e-06,7.510892e-05,4.532428e-05","0.013090838,7.955957e-05,0.43661582,0.18413408,0.1221126,3.1642445e-05,0.24170105,3.7834102e-06,0.0021050721,0.00012547814","0.0008549999,1.08061395e-05,0.040522736,0.14836194,8.779165e-06,5.077995e-05,0.8101399,6.4308933e-06,3.7665373e-05,6.0121138e-06","0.00054402614,1.29034765e-08,0.019121403,1.4529841e-06,3.691085e-07,4.849279e-10,0.9802997,3.288054e-09,3.2981356e-05,6.903918e-08","9.618451e-05,0.0014457033,0.0004913941,0.0007794524,0.015178096,1.0598311e-06,0.9817423,0.00016510695,0.00010039564,2.48636e-07","0.00057360897,5.8565215e-06,0.12567046,0.0057262327,0.83873254,0.010559691,0.017478036,0.000719485,0.0005205579,1.3525654e-05","0.33711752,0.0053790924,0.5966223,0.05105855,0.002367284,0.00049126276,0.0001447255,0.0054782853,0.0011376668,0.00020327962","0.052849982,6.2105905e-06,0.48640892,0.077644385,0.031097276,0.0019812717,0.3417935,0.0001669857,0.008051448,6.039032e-08","0.11245445,5.4830685e-05,0.16678865,0.025040556,0.09490886,7.227504e-05,0.5984052,0.0015762139,0.0006414983,5.7430072e-05","0.00016750015,3.2937063e-05,0.0022607788,0.01139759,0.014307291,1.8089586e-05,0.94604665,4.7046808e-07,0.025029937,0.0007387948","0.00025436358,6.3693955e-07,0.2455398,0.23424569,0.0012875254,0.0003485705,0.5182304,4.952697e-06,8.773083e-05,2.348915e-07","1.7027447e-05,1.6957358e-09,0.0019240247,0.00106895,1.2533156e-05,2.7626612e-08,0.996977,4.7687003e-08,3.8056996e-07,3.775523e-10"
171,3,3,2,"0.0005509472,1.4017365e-07,0.07630217,2.0026726e-05,0.9231097,2.0881364e-06,1.03406235e-08,1.1767131e-09,1.4919006e-05,9.812178e-09","0.00096517237,1.10803155e-11,0.99863344,5.731992e-08,0.0004000799,1.4821504e-07,7.590719e-07,3.783854e-09,3.5593752e-07,1.4644259e-09","0.24253431,0.00020449606,0.6099401,1.2364403e-05,0.07806698,3.3735392e-07,3.2621235e-06,7.2534054e-09,0.06922778,1.0352089e-05","0.019478977,1.6774419e-06,0.9735865,0.00033034256,0.003802403,4.2950762e-07,6.458652e-07,1.2595767e-06,0.0027877337,1.0004926e-05","0.016802577,2.7134877e-06,0.002011501,3.0319763e-06,0.98100543,2.2777579e-08,8.294399e-08,1.5092962e-07,0.0001181291,5.6354653e-05","0.9568886,3.4199667e-07,0.032194328,4.9550345e-05,0.0096799,1.3547169e-06,2.750406e-07,1.5292769e-06,0.0011815146,2.698347e-06","0.31745297,4.1066803e-09,0.008207275,7.434965e-08,0.6742396,4.881457e-09,8.152616e-08,8.0112824e-07,9.881431e-05,3.6240533e-07","0.15743181,1.4947164e-08,0.0042797606,6.447936e-06,0.83789736,4.136225e-08,8.955491e-09,3.1093412e-06,0.0003812596,1.9636559e-07","0.40839782,1.6370313e-06,0.019405073,3.0438953e-06,0.56221306,2.4720472e-07,8.622526e-09,3.8047074e-07,0.009939164,3.9563038e-05","0.7318693,1.2208433e-05,0.1694596,2.1206379e-06,0.095930986,4.323259e-08,3.9178056e-07,2.8660762e-07,0.0027245441,5.8006754e-07","0.07593167,6.393073e-07,0.89633584,9.0219396e-07,0.02758907,8.228044e-06,5.4310365e-09,4.64134e-08,0.00013359734,1.4077556e-08","0.7005475,3.2255666e-05,0.25792247,8.430393e-06,0.040082425,1.9159747e-06,8.5796e-06,1.50987335e-05,0.0012984482,8.290647e-05","0.051396865,6.8908456e-08,0.0024659273,2.351915e-05,0.8031603,1.6111123e-06,1.599305e-06,8.989735e-09,0.14294931,7.2572965e-07","0.24253431,0.00020449606,0.6099401,1.2364403e-05,0.07806698,3.3735392e-07,3.2621235e-06,7.2534054e-09,0.06922778,1.0352089e-05","0.00096517237,1.10803155e-11,0.99863344,5.731992e-08,0.0004000799,1.4821504e-07,7.590719e-07,3.783854e-09,3.5593752e-07,1.4644259e-09"
172,6,6,0,"0.9977156,0.0016016638,0.0006711943,1.2868733e-07,1.6688945e-07,4.759307e-08,1.5845555e-06,9.8561074e-08,9.473637e-06,2.5911959e-08","0.9999149,1.6077435e-07,8.4251784e-05,6.118818e-09,1.3160317e-11,9.240971e-11,2.5962254e-07,1.8408844e-10,4.8316065e-07,3.0501476e-10","0.9844466,0.0012571452,0.014296093,1.179836e-08,1.7485235e-08,8.72211e-09,1.3700446e-07,4.5400808e-10,4.7594117e-08,1.4796446e-09","0.9106164,0.03526724,0.054025065,4.451029e-08,8.831303e-08,2.2290467e-09,7.118279e-05,1.975674e-05,2.6438206e-08,2.9558728e-07","0.999974,1.5417771e-07,2.5658172e-05,4.0366235e-09,1.10441e-10,1.7083078e-09,1.2931954e-09,2.579564e-09,2.9645497e-09,2.1006677e-07","0.08494209,0.9135731,0.0012807022,1.9866513e-07,4.9347545e-08,1.2256719e-10,3.832909e-06,5.5422393e-06,1.5187921e-06,0.00019293015","0.9998796,8.361726e-05,3.2795713e-05,2.6900725e-08,1.23735955e-08,9.189051e-09,1.2807485e-06,2.6839777e-07,2.3851187e-06,6.3211285e-09","0.28292474,0.7170701,3.2997712e-06,2.816387e-07,1.0960873e-10,7.517094e-09,3.582875e-08,1.3050753e-06,4.1498073e-08,2.0449613e-07","0.98794717,0.011763134,0.0002648984,1.4747935e-08,9.024436e-09,9.9825556e-08,2.223393e-05,8.3191125e-08,2.197283e-06,1.3580716e-07","6.1316314e-05,0.99993813,5.2666303e-07,7.859856e-12,3.3055614e-13,9.037476e-13,6.4602164e-11,2.488063e-10,4.644913e-09,1.4108358e-11","0.99872106,7.04292e-05,0.0012075787,7.618968e-09,4.737178e-10,5.513175e-10,4.0100485e-08,3.3948864e-09,8.6003786e-07,3.7366124e-09","0.9999639,8.3334834e-07,1.7875163e-05,2.1315088e-08,2.1212894e-07,4.556614e-09,7.5635995e-09,1.656868e-05,4.3040728e-07,1.3270513e-07","0.99848676,0.0012586648,0.00021214866,8.407859e-07,1.47044705e-08,2.0260661e-07,1.3052306e-05,1.2033168e-07,2.7519334e-05,7.141111e-07","0.9844466,0.0012571452,0.014296093,1.179836e-08,1.7485235e-08,8.72211e-09,1.3700446e-07,4.5400808e-10,4.7594117e-08,1.4796446e-09","0.9999149,1.6077435e-07,8.4251784e-05,6.118818e-09,1.3160317e-11,9.240971e-11,2.5962254e-07,1.8408844e-10,4.8316065e-07,3.0501476e-10"
173,3,3,2,"1.724094e-05,5.40927e-09,0.99973184,0.00013733459,2.7381913e-05,8.371749e-05,1.7101851e-06,8.7524854e-10,7.4657896e-07,1.3334783e-08","0.000112724076,5.9562195e-12,0.99988663,2.7617952e-09,2.2884907e-09,3.1956324e-10,5.45833e-07,1.8946076e-09,2.9363234e-09,2.6474842e-10","0.0021083928,5.8531837e-09,0.9974318,2.6549986e-07,0.0004585911,1.3755181e-07,8.4415603e-07,3.157375e-09,5.441719e-08,2.3841834e-10","0.1588322,2.9593278e-07,0.8404854,4.568506e-05,0.00024398723,1.0166958e-05,0.00013987711,4.1312393e-07,0.00024184205,1.0076857e-07","0.076209456,1.3385886e-08,0.9237853,2.0713276e-06,6.909461e-07,5.994886e-07,1.5738298e-07,3.5404668e-08,1.5710729e-06,1.9312468e-07","0.082431,0.00023094646,0.90952855,0.0074012256,3.039681e-05,5.0641493e-06,9.5874246e-05,1.2918908e-06,0.00017617868,9.953593e-05","0.026376251,0.00026183733,0.9657109,0.002177201,1.8034445e-05,0.004749795,0.00044941664,0.00013716122,0.00011821556,1.1445438e-06","0.0005538852,5.2265423e-06,0.9993781,1.7177832e-05,2.5304453e-05,1.2230973e-05,1.6141198e-06,2.0846412e-06,4.368356e-06,1.2512648e-08","3.840157e-05,3.3179426e-10,0.9999577,3.595404e-07,4.1753458e-07,2.8673276e-06,2.8763668e-07,3.098446e-08,1.441947e-09,8.617003e-12","0.0017849245,1.2783437e-06,0.99809736,1.2920877e-05,9.630295e-05,3.3088754e-06,1.4601148e-06,4.8996327e-07,2.0254333e-06,8.228445e-10","0.0017966821,4.452013e-08,0.99720013,7.973937e-06,2.1797733e-07,0.0009895521,5.0641916e-07,6.7803484e-07,4.243201e-06,3.6651013e-09","0.011679315,7.2016674e-06,0.9838244,1.22408255e-05,2.3854296e-05,0.0014215256,0.0030236198,5.581845e-06,2.2826634e-06,3.3069853e-08","0.025715409,1.0496718e-06,0.948032,0.0001310713,0.0017310787,4.945407e-05,0.0020554792,7.176462e-06,0.0222745,2.779544e-06","0.0021083928,5.8531837e-09,0.9974318,2.6549986e-07,0.0004585911,1.3755181e-07,8.4415603e-07,3.157375e-09,5.441719e-08,2.3841834e-10","0.000112724076,5.9562195e-12,0.99988663,2.7617952e-09,2.2884907e-09,3.1956324e-10,5.45833e-07,1.8946076e-09,2.9363234e-09,2.6474842e-10"
174,8,8,0,"0.85120815,1.155184e-05,0.01316095,0.00012566705,8.744399e-05,1.4237749e-07,5.9191684e-08,3.9081882e-10,0.13540398,2.0899645e-06","0.6449397,3.794385e-09,0.3515973,0.0005307824,0.0029107782,2.5070277e-08,8.574116e-09,4.900458e-08,2.1322809e-05,1.20289645e-08","0.9950787,4.7246145e-09,0.0048816525,2.5041558e-09,5.038818e-07,4.4808856e-13,5.2221655e-13,1.11188125e-11,3.920147e-05,2.9326848e-09","0.5612869,1.3054206e-06,0.35881737,0.00086302747,0.0005112708,2.160177e-06,1.2275011e-05,1.4501975e-07,0.07848036,2.5122898e-05","0.90853214,5.4969623e-05,0.0517607,0.02144448,0.0007137467,6.943051e-08,8.659129e-08,7.4427815e-09,0.014806011,0.0026877539","0.97958255,1.9623492e-07,0.020291334,4.501307e-06,6.4521515e-07,8.1267204e-10,5.5877677e-12,3.0528465e-08,0.00011622217,4.4735198e-06","0.79863816,3.846426e-06,0.011120237,3.118108e-06,8.36316e-05,5.2525646e-08,1.5388315e-07,3.387522e-08,0.19013779,1.296621e-05","0.9960361,0.0010406144,0.00019988895,0.0022885222,0.00041924603,4.8308304e-09,9.460166e-09,1.3032816e-07,1.0335364e-05,5.143136e-06","0.95998377,6.50813e-07,0.039994154,1.6114706e-08,1.3917809e-05,8.633069e-09,1.7741617e-10,3.2876973e-10,7.382591e-06,4.5337266e-08","0.661085,0.00021772644,0.24370554,0.0013796563,0.003689253,1.2121752e-05,9.954899e-08,4.4042918e-05,0.08959522,0.00027138906","0.9193434,1.5270402e-08,0.054435708,5.320487e-05,0.00010306678,4.9791043e-07,3.6897045e-09,1.3320301e-08,0.026063953,1.3785987e-07","0.9612454,2.0840264e-06,0.012932689,0.0076577473,0.0062511857,1.465457e-06,2.3977836e-07,2.591106e-06,0.0114629185,0.00044361016","0.98092586,6.103015e-07,0.0006241375,7.899825e-05,5.8518082e-05,1.4691808e-07,8.66596e-08,3.337032e-08,0.018283522,2.820105e-05","0.9950787,4.7246145e-09,0.0048816525,2.5041558e-09,5.038818e-07,4.4808856e-13,5.2221655e-13,1.11188125e-11,3.920147e-05,2.9326848e-09","0.6449397,3.794385e-09,0.3515973,0.0005307824,0.0029107782,2.5070277e-08,8.574116e-09,4.900458e-08,2.1322809e-05,1.20289645e-08"
175,3,5,2,"0.06556328,0.84013724,0.07640521,0.012323205,0.0030933018,0.00017481964,0.0004913463,6.468891e-06,0.0017763335,2.8873217e-05","0.013018039,3.1089648e-10,0.9869805,1.3989836e-06,1.0853554e-08,1.4971182e-11,1.9028606e-08,1.4642197e-09,9.077654e-09,7.894486e-11","0.003840234,2.8719358e-05,0.99610895,1.7189917e-05,5.890525e-09,5.6906805e-07,4.316336e-06,1.5766711e-09,1.5149878e-07,2.88678e-09","0.010098406,5.064145e-07,0.98990065,1.8260587e-07,1.8142439e-08,1.85595e-08,2.8829595e-07,7.8370626e-09,9.251028e-09,4.5566956e-08","0.3405495,1.737722e-05,0.6567471,2.4886996e-05,0.0023551774,3.5728838e-06,4.0153586e-06,5.5749995e-05,0.00019178058,5.0882165e-05","0.0145052485,0.00059905,0.98410183,0.0001417789,8.874298e-06,2.6198825e-06,0.0003037729,4.4603433e-07,0.00033415225,2.2667962e-06","0.13709597,9.1307575e-06,0.86248386,2.617694e-05,8.383422e-05,2.8659285e-06,2.2637993e-05,2.3792124e-06,5.5263613e-06,0.0002676299","0.7203704,0.0011291046,0.27847585,6.4699107e-06,4.7434073e-06,3.4537138e-08,2.0613302e-07,1.261462e-05,4.6451422e-07,1.6464745e-07","0.0003124679,9.752977e-09,0.9996804,2.5130519e-06,1.9120662e-06,1.5338972e-07,4.190817e-09,2.5689894e-06,2.9385875e-08,2.2750162e-09","0.28753924,0.047605153,0.66464007,1.2308963e-05,2.009749e-06,1.0359065e-06,7.273516e-08,0.00018347135,1.6603026e-05,1.28923086e-08","0.003547764,0.031476654,0.96484774,1.6200279e-06,5.5789224e-06,3.459992e-07,2.6441778e-06,5.4419087e-09,0.0001128174,4.937111e-06","0.4311305,0.0534158,0.4662844,0.015501217,0.00038586737,0.00029555018,0.004004526,0.026707862,0.00038028177,0.0018940304","0.02428622,2.8113666e-06,0.9739342,0.0009534166,8.142616e-05,0.00066873414,4.9460188e-05,1.0509884e-05,1.2159213e-05,1.0748549e-06","0.003840234,2.8719358e-05,0.99610895,1.7189917e-05,5.890525e-09,5.6906805e-07,4.316336e-06,1.5766711e-09,1.5149878e-07,2.88678e-09","0.013018039,3.1089648e-10,0.9869805,1.3989836e-06,1.0853554e-08,1.4971182e-11,1.9028606e-08,1.4642197e-09,9.077654e-09,7.894486e-11"
176,0,0,8,"0.013887194,4.9916976e-06,0.00014918217,9.14056e-07,2.374515e-06,1.2216533e-08,2.4722477e-10,3.2268552e-10,0.9859552,1.8464922e-07","0.39377147,0.00016325685,0.018681815,1.6741e-05,0.0001635378,1.5907277e-06,3.3759713e-07,1.4743604e-07,0.5872009,2.0466207e-07","0.5753287,0.00029291896,0.0010698842,3.9297943e-06,4.107465e-08,1.4526905e-08,1.3564657e-08,6.56176e-11,0.4233044,1.4198079e-08","0.6082365,0.0051216716,0.0009632136,0.107350476,2.1916087e-05,4.741368e-06,6.748637e-08,7.09341e-08,0.2771178,0.001183607","0.87513536,6.9581954e-05,0.007511068,0.0013787921,0.002983272,4.4442334e-07,1.5913741e-06,6.387799e-07,0.112506,0.00041326656","0.99472886,0.00034827722,5.965473e-05,1.8014185e-06,3.6212415e-09,8.8308744e-10,5.907209e-10,1.13927e-09,0.004856428,4.9952005e-06","0.9934422,6.432592e-06,1.2548473e-05,2.623216e-06,8.7957443e-07,3.0144938e-09,8.640372e-11,3.7166987e-09,0.006532311,3.0734966e-06","0.9996494,0.00014715698,1.0507868e-05,0.00015515863,3.6142055e-08,1.674534e-09,2.2217708e-10,2.2569041e-07,1.9794537e-05,1.7770906e-05","0.8833359,4.8235324e-06,9.369189e-05,9.833444e-05,1.2867489e-05,6.286364e-08,6.919209e-08,4.689341e-08,0.11645165,2.6311695e-06","0.9916803,0.0010871402,0.00016920349,0.000113288435,9.228919e-06,9.431114e-08,5.2429566e-10,1.4719879e-07,0.006936417,4.20936e-06","0.99956936,9.872009e-08,8.970015e-05,1.7190093e-08,3.5674195e-09,3.528722e-10,3.614488e-12,2.3112491e-11,0.00034077882,1.1706794e-10","0.31226036,0.005092834,0.00014007578,0.0017909653,0.000513288,3.3003262e-06,1.8578459e-07,4.684629e-06,0.65384525,0.02634905","0.98092157,2.5925188e-05,4.0336254e-05,2.4343535e-06,1.1492252e-06,2.68875e-07,8.84284e-09,7.736166e-10,0.019008085,1.6097606e-07","0.5753287,0.00029291896,0.0010698842,3.9297943e-06,4.107465e-08,1.4526905e-08,1.3564657e-08,6.56176e-11,0.4233044,1.4198079e-08","0.39377147,0.00016325685,0.018681815,1.6741e-05,0.0001635378,1.5907277e-06,3.3759713e-07,1.4743604e-07,0.5872009,2.0466207e-07"
177,2,3,2,"2.7991225e-06,2.4471012e-07,0.06374639,1.3006978e-06,0.93620294,3.645176e-05,9.175999e-08,9.495353e-06,1.934255e-07,3.131663e-11","0.015357998,6.0269723e-09,0.83238494,1.2054565e-09,0.13540018,2.225766e-06,0.01680816,4.6412242e-05,1.0371458e-07,7.337025e-11","4.489221e-05,1.4368135e-08,0.007528093,1.2156325e-07,0.99242556,2.7682947e-08,1.3092322e-06,5.0627347e-09,5.73365e-08,3.6633762e-11","0.001804812,2.820188e-07,0.9885146,3.0360123e-08,0.009677355,1.3674628e-07,1.1349608e-06,1.1517889e-06,3.682915e-07,1.0758194e-08","0.00037180993,1.0571392e-09,0.0006019838,2.046234e-09,0.9990262,1.0560832e-09,2.7103289e-09,4.2418895e-09,9.509087e-10,9.21476e-11","0.01829223,5.9179874e-06,0.03995217,0.0011571374,0.55524546,2.0789676e-07,0.38498783,8.3130486e-05,1.7203964e-05,0.000258749","0.0009147263,7.693108e-09,0.41900975,3.4310804e-06,0.5800179,1.9610235e-07,5.3794112e-05,7.2407936e-08,1.0131384e-07,2.1299468e-10","2.4065102e-05,7.0091136e-07,0.0104710655,5.1355676e-07,0.9846051,3.9625572e-08,0.0025511847,0.0023273972,1.949015e-05,3.590809e-07","6.854553e-05,6.824359e-09,0.002094501,2.1721207e-09,0.9978369,4.5989823e-10,9.018388e-08,1.4006428e-10,1.05601715e-10,5.7929868e-12","0.039339643,7.948502e-09,0.5855161,7.390908e-07,0.3737896,1.0841984e-07,2.3419677e-08,0.0013537356,8.880079e-08,5.9346417e-12","4.550344e-06,6.6903107e-07,0.9487492,8.764621e-06,0.051215723,2.2194388e-07,2.0005406e-05,2.3415703e-08,7.8694416e-07,5.5556604e-10","0.0011188415,2.1146127e-07,0.14796044,5.2261184e-06,0.81111443,5.7187326e-06,7.465974e-05,0.039720517,3.5460241e-09,3.5372107e-08","2.214815e-06,2.7480863e-07,0.0014548119,2.685738e-07,0.9968257,5.3436175e-05,0.001662671,4.0168564e-07,1.2104738e-07,9.123117e-08","4.489221e-05,1.4368135e-08,0.007528093,1.2156325e-07,0.99242556,2.7682947e-08,1.3092322e-06,5.0627347e-09,5.73365e-08,3.6633762e-11","0.015357998,6.0269723e-09,0.83238494,1.2054565e-09,0.13540018,2.225766e-06,0.01680816,4.6412242e-05,1.0371458e-07,7.337025e-11"
178,4,4,6,"6.905851e-05,0.0003138875,0.041827325,0.00031367532,0.5934182,0.000985694,0.36295187,1.2208711e-05,9.647884e-05,1.1648434e-05","0.00081823557,5.914418e-07,0.023524554,1.4686323e-05,1.5623911e-05,1.1285207e-05,0.9755833,2.2363747e-05,7.5946577e-06,1.8030673e-06","0.00017664851,2.9266704e-07,0.017121125,4.5614784e-06,0.03337805,0.0005826147,0.94869727,6.682061e-06,3.2583117e-05,9.960182e-08","0.0007497671,0.00035812924,0.27581817,0.02330735,0.00878517,0.00011655352,0.69067806,1.7796112e-05,5.0423874e-05,0.00011863446","0.007822358,0.0011177427,0.031971626,0.000991453,0.046512764,7.120861e-06,0.8625423,0.000104591694,0.0068863216,0.042043768","0.0037107458,0.012055672,0.0006349784,0.00046503602,0.00014649358,4.8904195e-07,0.9771597,6.223371e-05,0.001806253,0.003958457","0.10148236,1.1917897e-06,0.016847685,8.9724745e-06,0.055863634,1.332232e-06,0.43356726,5.5426676e-06,0.39219773,2.4276957e-05","0.09326089,0.0037625274,0.33183807,9.574805e-05,0.0030264142,1.4858974e-05,0.56778103,1.5618563e-05,0.00019555358,9.255511e-06","0.027277075,0.00010145018,0.011034663,0.00035443378,0.95535684,0.00032547925,0.0048656813,1.32699315e-05,0.0006430695,2.7985965e-05","0.0017407548,0.009050437,0.070483446,0.0034547884,0.031538017,2.1708953e-05,0.8745197,0.00087588886,0.007859081,0.00045613514","0.00055766385,0.00013769635,0.00024649943,3.456887e-05,0.0013755932,6.2151325e-05,0.9975591,4.5750635e-06,1.7167167e-05,5.0837502e-06","0.1392756,3.1405554e-05,0.0013267471,3.5110534e-06,0.24703792,3.6940949e-06,0.6103352,2.7046493e-05,0.001513444,0.00044551262","0.0053732153,0.00011689076,0.001823137,0.0036008342,0.68025714,3.731734e-05,0.3041188,3.962827e-06,0.003297697,0.0013709572","0.00017664851,2.9266704e-07,0.017121125,4.5614784e-06,0.03337805,0.0005826147,0.94869727,6.682061e-06,3.2583117e-05,9.960182e-08","0.00081823557,5.914418e-07,0.023524554,1.4686323e-05,1.5623911e-05,1.1285207e-05,0.9755833,2.2363747e-05,7.5946577e-06,1.8030673e-06"
179,3,3,3,"0.000478282,1.3436589e-07,1.7845095e-06,0.99872226,1.1971716e-07,0.00033307567,3.2184977e-10,1.5692411e-06,0.0004560083,6.8349145e-06","0.0037526197,2.3188075e-08,0.011228276,0.963198,0.00026908057,0.0019454665,0.015857749,1.5223822e-05,0.0036063837,0.00012719269","0.011922265,7.816916e-07,6.916975e-05,0.50618565,0.0013465091,0.03677967,5.9188824e-06,4.3322532e-05,0.4436247,2.2058048e-05","0.0030215667,5.087477e-07,2.621075e-05,0.9938461,6.076811e-07,0.0024031496,0.00027044147,4.023236e-05,0.00025795912,0.00013311348","0.033662517,1.768384e-05,1.6301857e-07,0.0026836663,4.4121933e-07,0.00032300822,2.3851325e-09,1.4147066e-06,0.0043455353,0.9589655","0.00573425,0.0013246386,3.8485886e-08,0.07732659,1.349645e-08,1.1376272e-05,6.980271e-07,1.7800437e-08,0.00026259117,0.9153397","6.462174e-07,1.1447896e-10,2.9148168e-09,0.999995,1.3687397e-09,2.1536002e-06,5.110299e-09,1.3364108e-09,1.5022599e-06,7.4665013e-07","0.83129114,1.426042e-05,0.034850247,0.12799875,2.1430567e-07,0.0008198874,0.00021150467,0.0024277938,8.878311e-05,0.0022974736","0.91588277,3.343203e-07,0.00010509733,0.04443468,6.0985394e-07,0.03158919,5.8035635e-06,1.3434137e-05,0.007848119,0.00011991726","0.04414822,7.675892e-05,7.167595e-06,0.86265606,0.00048630743,0.009973453,2.038033e-07,0.020144263,0.020321177,0.042186342","0.0035281323,3.2150133e-08,0.0003349971,0.25709072,1.2661951e-06,0.7344555,2.6356081e-05,1.0144236e-06,0.004557749,4.215393e-06","0.0006132872,7.014878e-08,1.4748194e-08,0.9911807,4.8714296e-06,0.007955042,1.128992e-05,9.766135e-07,0.00021698569,1.6788914e-05","0.07469813,1.2266923e-06,0.000105245155,0.4183079,0.0015822842,0.37842008,0.0011967213,0.0004040647,0.11599998,0.009284324","0.011922265,7.816916e-07,6.916975e-05,0.50618565,0.0013465091,0.03677967,5.9188824e-06,4.3322532e-05,0.4436247,2.2058048e-05","0.0037526197,2.3188075e-08,0.011228276,0.963198,0.00026908057,0.0019454665,0.015857749,1.5223822e-05,0.0036063837,0.00012719269"
180,9,9,8,"0.12484349,0.00037449866,9.383337e-09,7.159848e-05,2.3489852e-08,3.8423642e-10,3.8912553e-06,3.0443486e-09,0.87456334,0.00014310911","0.18179032,2.2557546e-05,1.5148017e-05,0.00026391578,4.4652655e-09,1.830446e-08,4.155446e-05,4.2176367e-11,0.8178616,4.854075e-06","0.86160785,0.00015857248,1.019104e-06,0.00080571504,3.9795978e-08,2.0633914e-08,6.852797e-08,1.5946865e-09,0.13739875,2.8036726e-05","0.97983974,0.015759949,0.00070880254,0.0001180405,9.96562e-06,8.272117e-08,9.596624e-05,1.5717217e-06,0.0028184375,0.0006475119","0.09629438,0.011003854,1.7467043e-07,3.77485e-07,4.2178533e-07,1.4086117e-09,2.1716921e-06,5.5037024e-08,0.8302411,0.062457506","0.076893404,6.729769e-05,1.3112246e-07,7.8679426e-05,2.0057575e-11,6.97877e-11,1.2403688e-06,1.1826067e-10,0.05620034,0.866759","0.8637862,3.3243316e-05,2.3329033e-06,0.04905362,1.0392955e-05,8.192696e-09,3.15966e-05,2.2663027e-09,0.08377524,0.0033073553","0.95856076,0.012333802,0.009510481,0.001117474,1.0268008e-06,4.984755e-07,0.0024975569,0.00039074622,0.010487202,0.005100531","0.000879903,0.00013954646,8.407333e-09,2.5339992e-07,2.7014378e-08,8.176682e-11,3.4512825e-06,9.7074765e-11,0.9902955,0.008681403","0.99635977,0.0010802728,1.2273895e-05,0.00013511338,2.3688022e-08,1.37443985e-08,3.399678e-07,8.251446e-06,0.0010285382,0.0013753665","0.50840175,0.00015162864,2.1235812e-06,0.033295218,3.6561414e-06,1.4136552e-06,1.8619372e-05,3.511168e-08,0.45807502,5.058365e-05","0.8065472,0.0033114238,6.971202e-05,0.0045399745,1.769066e-05,6.6514536e-07,0.00082246854,4.1423715e-05,0.123979874,0.06066959","0.18597409,0.0014265792,2.6405763e-07,0.21603405,5.8416488e-05,6.0187226e-06,0.00048828754,2.4614217e-05,0.42007184,0.17591584","0.86160785,0.00015857248,1.019104e-06,0.00080571504,3.9795978e-08,2.0633914e-08,6.852797e-08,1.5946865e-09,0.13739875,2.8036726e-05","0.18179032,2.2557546e-05,1.5148017e-05,0.00026391578,4.4652655e-09,1.830446e-08,4.155446e-05,4.2176367e-11,0.8178616,4.854075e-06"
181,0,0,8,"0.0047897883,0.00010302099,0.000131899,6.861277e-05,0.0029090543,3.8157918e-07,0.0077065947,6.5689615e-10,0.9842903,3.137899e-07","0.18703061,3.116703e-05,0.007976029,4.0052037e-06,0.0062527475,1.252655e-05,0.0033477708,7.0516635e-06,0.7953288,9.229939e-06","0.006234561,7.841693e-06,3.7895712e-05,1.1886078e-06,1.7337483e-05,1.38387435e-08,8.273199e-05,8.823305e-10,0.9936185,1.2942483e-07","0.11999913,4.1944397e-05,0.009283377,0.0011105937,0.85223067,1.6099444e-06,0.0026321933,1.1299877e-07,0.014695315,4.9981386e-06","0.13939008,0.00058629253,0.002159785,1.3084119e-05,0.22330536,4.7922586e-06,0.0225333,7.2011125e-07,0.6118568,0.0001497434","0.857429,0.0013189465,0.00037119948,0.0013527455,0.13668165,1.1558159e-05,0.0027153974,3.0796429e-07,9.8139666e-05,2.1033411e-05","0.5182061,2.78516e-07,0.0011786141,3.440644e-09,0.0023873232,5.0605595e-09,9.17587e-06,2.739263e-12,0.47821838,1.6180046e-07","0.14260855,0.0007675648,0.027824728,0.0009984454,0.0012750769,1.1690707e-06,0.0007298767,2.252883e-05,0.8253462,0.00042583887","0.7025095,0.00011976854,0.0029555762,0.0002377486,0.25537428,0.00024047517,0.0067706993,1.0390727e-06,0.03177612,1.4754665e-05","0.2158605,0.00096504565,0.08241626,0.07888806,0.16039333,0.00015409499,0.030631533,1.1067964e-05,0.430607,7.3157324e-05","0.340255,6.371077e-05,0.05017398,0.0002970308,0.5181043,1.8911573e-05,0.0010397885,1.1988058e-07,0.09004048,6.679516e-06","0.56963074,0.00029037675,0.03246682,0.0001764843,0.056407996,3.622202e-05,0.15905465,1.7077165e-06,0.18186076,7.4254036e-05","0.48846903,5.2056977e-05,0.0041912072,0.00072781893,0.009224298,1.761662e-05,7.9370744e-05,3.324619e-07,0.49723077,7.4731884e-06","0.006234561,7.841693e-06,3.7895712e-05,1.1886078e-06,1.7337483e-05,1.38387435e-08,8.273199e-05,8.823305e-10,0.9936185,1.2942483e-07","0.18703061,3.116703e-05,0.007976029,4.0052037e-06,0.0062527475,1.252655e-05,0.0033477708,7.0516635e-06,0.7953288,9.229939e-06"
182,6,6,2,"7.475115e-05,0.00044295032,0.0014013803,0.00014818128,3.600441e-05,3.5516782e-06,0.84603244,7.802774e-09,0.15185815,2.5486372e-06","0.0033502842,2.8018883e-06,0.96667284,0.0020193039,0.0003221204,1.007088e-06,0.016204214,6.0978124e-08,0.011427257,1.0761087e-07","1.7078186e-06,9.148732e-09,0.0023947998,0.0019163662,7.421436e-07,1.7392624e-07,0.99568605,4.9533716e-10,1.7979292e-07,8.8354986e-09","0.0010499908,0.00087317755,0.452605,6.9521107e-06,4.8837506e-07,4.370699e-09,0.544152,2.6239054e-08,0.0013076859,4.6956966e-06","0.0005095312,0.00011740996,0.10009094,0.00081760314,0.001103367,2.3955467e-08,0.89200264,1.1561542e-09,0.0053495895,8.944785e-06","0.007161824,0.0001230479,0.0014017505,0.0019044306,4.8069305e-05,3.2322237e-08,0.9876529,8.3229e-09,0.0017068926,9.2459425e-07","0.019213242,5.8368183e-05,0.07448847,0.01881521,0.06633538,1.294043e-05,0.43736103,2.1377566e-05,0.383674,1.9972045e-05","2.7084105e-05,4.662856e-05,0.0008681266,2.8645827e-05,0.0001769548,4.108088e-08,0.9986313,6.3304677e-09,0.00022122453,3.9287897e-08","0.00010841016,6.17534e-07,0.0017476276,0.0004594573,1.6749359e-06,1.803908e-06,0.99756,6.244326e-11,0.00012042753,2.010151e-08","0.031420033,0.016342603,0.001623948,0.017736742,1.8610712e-05,1.4064777e-07,0.8872902,1.4224959e-06,0.04530076,0.0002655606","0.005230061,0.0007704832,0.42356133,0.017156843,0.00044239836,7.880777e-05,0.5508563,7.8213304e-08,0.0019026229,9.780165e-07","0.009642509,0.00052780256,0.009731653,6.954802e-05,8.010404e-05,3.2102832e-07,0.9776644,2.329197e-06,0.002272883,8.515446e-06","3.484789e-08,3.445688e-08,1.6588113e-07,1.3379204e-05,1.3781701e-07,7.19442e-10,0.9999832,5.6208684e-12,2.6541616e-06,4.6182004e-07","1.7078186e-06,9.148732e-09,0.0023947998,0.0019163662,7.421436e-07,1.7392624e-07,0.99568605,4.9533716e-10,1.7979292e-07,8.8354986e-09","0.0033502842,2.8018883e-06,0.96667284,0.0020193039,0.0003221204,1.007088e-06,0.016204214,6.0978124e-08,0.011427257,1.0761087e-07"
183,1,1,8,"1.797314e-05,0.025426073,7.1802275e-10,7.224683e-06,1.1346629e-10,3.4469346e-12,7.0867936e-05,9.39158e-13,0.97447145,6.421582e-06","0.00018522309,1.925167e-06,2.9497512e-08,1.0452073e-07,1.4497165e-10,8.941837e-12,1.0334215e-05,1.5456643e-12,0.9998024,4.4949324e-09","5.284367e-05,2.7896879e-06,6.9552853e-12,2.6920285e-11,2.831568e-14,1.1420642e-14,2.718438e-10,4.8907894e-16,0.9999442,1.679108e-07","0.09684095,0.3416399,2.83742e-06,8.4415994e-08,1.4443058e-08,5.2930885e-11,0.00010308178,8.031887e-10,0.56134677,6.63856e-05","0.002036136,0.120006934,6.38408e-08,1.4344378e-08,1.804497e-09,3.069165e-10,8.266291e-05,4.425658e-12,0.8777966,7.751227e-05","4.3954806e-05,7.612715e-05,1.0659392e-09,5.10852e-08,3.455572e-14,1.9396216e-13,0.0003011453,8.058506e-15,0.9995701,8.675726e-06","2.415301e-05,0.00015426551,1.07813564e-10,6.974773e-08,5.467504e-13,1.489378e-11,0.00021505983,7.763042e-12,0.9996063,8.143579e-08","0.5662444,0.07228169,7.624975e-06,7.9897894e-05,2.2135326e-08,4.277468e-08,0.00077235646,9.674179e-08,0.36029252,0.0003213457","0.06137253,1.4343824e-05,2.1615625e-07,8.383658e-08,1.4735031e-08,7.717148e-11,2.0948306e-07,1.1787327e-10,0.93859726,1.538929e-05","0.060099434,0.44293338,1.9620211e-07,2.4624072e-07,7.378423e-11,4.943398e-11,2.044123e-07,1.9148287e-10,0.49695155,1.4983304e-05","0.046550546,0.0057197637,9.13897e-07,1.1281086e-06,2.9418803e-08,7.9438567e-10,9.620607e-06,5.0714047e-12,0.94771785,2.946245e-07","1.9505303e-06,2.139476e-06,3.8888358e-11,3.0233663e-10,2.6542922e-12,6.4879166e-14,4.3002965e-06,2.494265e-13,0.99999166,6.9130377e-09","0.013002418,0.0072238995,3.986198e-09,1.1096876e-06,3.2164993e-09,5.7343663e-10,0.00013478233,5.8077214e-09,0.97869945,0.00093843695","5.284367e-05,2.7896879e-06,6.9552853e-12,2.6920285e-11,2.831568e-14,1.1420642e-14,2.718438e-10,4.8907894e-16,0.9999442,1.679108e-07","0.00018522309,1.925167e-06,2.9497512e-08,1.0452073e-07,1.4497165e-10,8.941837e-12,1.0334215e-05,1.5456643e-12,0.9998024,4.4949324e-09"
184,0,0,2,"0.000131126,1.0730173e-06,1.7744187e-06,2.1385702e-06,8.871387e-09,1.9059284e-11,3.9568302e-08,5.4131235e-12,0.99986374,9.764302e-08","0.07302912,3.864387e-06,0.70534366,0.010004754,4.24313e-06,3.3743874e-09,0.007156638,5.476649e-09,0.20445748,2.4567555e-07","0.46763465,4.4056765e-06,0.03578096,2.1228586e-06,1.5824166e-07,5.713064e-12,9.180067e-09,2.7044205e-09,0.49657738,3.561032e-07","0.006901591,2.7593662e-05,0.0006156518,0.0071986183,2.0268261e-07,1.23548665e-08,0.00059652206,1.5678349e-10,0.9846592,5.535496e-07","0.23653118,0.0009481994,0.001578616,0.0014194666,5.33542e-06,9.716035e-08,1.0525718e-05,3.5373127e-08,0.75135124,0.0081552565","0.9859379,6.859685e-05,1.1502944e-05,3.977513e-05,1.6514035e-07,4.6641885e-10,6.186816e-07,7.3083872e-09,0.013840041,0.00010144621","0.53599447,7.56518e-07,0.008405331,7.073419e-07,0.00020913656,9.621623e-10,1.195069e-05,1.1894219e-10,0.45537743,1.776458e-07","0.021934845,0.0013930015,0.0027532289,0.065494634,0.00017776705,1.0232324e-05,0.1830202,1.1407799e-05,0.72396696,0.0012377342","0.0108953575,5.5175466e-08,0.9183626,2.597259e-07,1.8927387e-05,1.2371513e-06,8.795662e-05,2.9402774e-09,0.0706336,8.812605e-09","0.03535612,0.0040359474,0.0047706566,0.005742521,2.7980434e-05,1.2667682e-06,0.0002985001,2.6586451e-07,0.9496565,0.00011034912","0.54975486,2.1501355e-05,0.089363396,0.00035601406,5.938142e-05,4.295756e-07,5.930453e-06,2.1515454e-08,0.3604369,1.6042617e-06","0.106452465,3.4086409e-06,6.120753e-05,5.039127e-07,9.045683e-08,6.294311e-10,9.833765e-06,2.3396955e-09,0.8934704,2.0811185e-06","0.6161476,0.00015128957,0.04652361,0.016276386,0.0020188398,2.3952834e-05,0.0047806543,1.0790649e-06,0.31314683,0.00092971063","0.46763465,4.4056765e-06,0.03578096,2.1228586e-06,1.5824166e-07,5.713064e-12,9.180067e-09,2.7044205e-09,0.49657738,3.561032e-07","0.07302912,3.864387e-06,0.70534366,0.010004754,4.24313e-06,3.3743874e-09,0.007156638,5.476649e-09,0.20445748,2.4567555e-07"
185,9,9,0,"1.1741256e-05,4.824273e-07,7.652223e-09,4.6767134e-08,8.912829e-05,1.6884976e-11,3.7583624e-11,2.1017923e-09,0.99989414,4.3237765e-06","0.990954,1.9989582e-08,0.0028789435,9.94479e-06,0.0023649202,5.3344246e-10,4.2135103e-05,1.2790154e-07,0.0037499191,2.3485475e-08","0.44384795,3.3577704e-05,4.1549967e-07,1.1077425e-06,8.6375134e-05,4.6345043e-09,2.1724179e-07,4.3039464e-08,0.55581087,0.00021945071","0.8836962,4.9470596e-05,0.046640784,0.0015730046,0.034460932,1.6756007e-07,0.0004546451,4.15541e-05,0.03127815,0.0018051304","0.028851157,4.01447e-05,6.905914e-05,2.3352905e-07,0.00027994387,1.26102e-10,2.816314e-06,1.1067601e-07,0.9564151,0.014341506","0.004751554,1.5426447e-05,4.2985475e-06,1.098315e-06,3.706313e-05,4.225986e-11,3.2306173e-07,8.6767905e-06,0.9914619,0.003719645","0.021387145,3.6424993e-08,5.458939e-07,2.2931955e-10,0.00013052847,1.830973e-12,2.3167559e-06,4.5487947e-09,0.97847134,8.047253e-06","0.6962371,9.074704e-05,0.00014292028,0.00033925072,0.0006845789,4.9352984e-09,1.2810631e-06,1.5580184e-06,0.274673,0.027829569","0.028879162,1.922666e-07,0.00065915694,9.862877e-07,0.014568176,6.5433663e-09,1.5670031e-07,1.3735885e-08,0.9558883,3.9221995e-06","0.37308034,0.0005929226,0.21319772,0.0053538107,0.06869729,0.00031939457,2.106743e-06,0.005087187,0.33226818,0.0014010727","0.07993117,2.715276e-07,0.0057270415,0.0035664614,0.008006197,6.3079488e-06,1.8196785e-06,1.1110517e-06,0.90248483,0.00027482433","0.21865216,5.457529e-06,0.016972361,0.0001738507,0.7604238,3.9573948e-08,9.452144e-05,0.0015956769,0.0019092363,0.00017290954","0.0045334566,1.255437e-07,4.0405776e-06,1.9654479e-07,0.00032570038,1.1037961e-10,2.2347422e-05,3.885737e-08,0.9946108,0.00050332537","0.44384795,3.3577704e-05,4.1549967e-07,1.1077425e-06,8.6375134e-05,4.6345043e-09,2.1724179e-07,4.3039464e-08,0.55581087,0.00021945071","0.990954,1.9989582e-08,0.0028789435,9.94479e-06,0.0023649202,5.3344246e-10,4.2135103e-05,1.2790154e-07,0.0037499191,2.3485475e-08"
186,1,1,6,"5.2337662e-05,4.767721e-05,3.6416998e-09,0.00043886466,1.2222115e-06,2.8075792e-07,0.0016099694,1.2593092e-08,0.9978446,5.0679164e-06","0.014402412,1.200763e-06,0.00013256575,0.00083661976,4.4333683e-07,6.864836e-06,0.9398833,2.2252984e-06,0.044734195,1.1209685e-07","0.33386853,0.010038784,1.2783347e-05,0.0017159252,2.7329642e-07,1.730132e-06,0.1569415,2.1000435e-09,0.4973528,6.769953e-05","0.23096672,0.14756675,0.00038664308,0.0023347023,8.264258e-06,2.3777332e-06,0.010384299,5.8120095e-06,0.6082242,0.00012022699","0.002320596,0.57451904,6.914751e-07,2.6957905e-06,4.929084e-09,2.058886e-06,0.2042521,2.8487886e-08,0.21551812,0.0033845876","0.0757455,0.102577105,1.8648727e-05,0.015414663,4.626983e-07,3.3824901e-06,0.77278996,0.0004153731,0.033009335,2.5595922e-05","0.0023318885,0.0046198284,2.3471806e-05,0.015979715,1.7147947e-08,0.0018392706,0.015234709,7.81125e-06,0.95995545,7.91689e-06","0.7880708,0.016735245,0.00016956449,0.017052822,3.2621676e-05,6.338086e-06,0.029376036,1.008311e-05,0.14845909,8.730322e-05","0.0025118217,0.012174302,4.10291e-07,0.00019544194,1.6969394e-06,8.060481e-05,0.17202802,1.0727908e-06,0.8130049,1.711252e-06","0.43418092,0.31759197,0.0007738934,0.024535088,4.285436e-06,0.00048573923,0.005249347,0.00030129316,0.21643312,0.00044439494","0.9373749,0.0011179977,3.4240507e-05,0.00031891538,0.022264786,0.0006605034,0.0029034186,0.0006772386,0.03463792,1.0140683e-05","0.0002965963,0.0008021404,1.3185394e-06,4.2985293e-06,1.4278493e-07,1.1052772e-07,0.21656665,1.1663821e-10,0.78232646,2.289881e-06","5.3537053e-05,2.9682365e-05,1.0433534e-06,0.00017970955,8.6342675e-07,1.3262494e-06,0.009413307,2.6938775e-08,0.9903195,1.1693477e-06","0.33386853,0.010038784,1.2783347e-05,0.0017159252,2.7329642e-07,1.730132e-06,0.1569415,2.1000435e-09,0.4973528,6.769953e-05","0.014402412,1.200763e-06,0.00013256575,0.00083661976,4.4333683e-07,6.864836e-06,0.9398833,2.2252984e-06,0.044734195,1.1209685e-07"
187,0,0,2,"3.4129367e-05,1.0875498e-08,0.0005123613,0.00033421547,0.002137904,1.5756069e-06,0.00010263314,3.748547e-10,0.9968772,6.242796e-09","0.00035070148,1.5182636e-08,0.98355734,0.013416289,0.0018933627,8.744998e-06,0.00066001114,2.1304595e-07,0.00011337637,1.9848665e-08","0.0006349141,1.4150305e-09,8.874536e-05,1.6917993e-05,0.008857423,4.177953e-07,0.00032450497,1.2012524e-10,0.99007714,1.191594e-08","0.05149329,7.2065495e-07,0.5592981,0.008271086,0.21048008,1.3131214e-05,0.05624098,3.597592e-08,0.114185154,1.742828e-05","0.004615701,5.2953014e-06,0.059279665,0.013995836,0.23190072,6.558882e-05,0.016416667,4.1192192e-07,0.67364156,7.845853e-05","0.25617066,4.1179533e-08,0.0054532625,0.0023170295,0.020023767,4.4805468e-08,9.7795755e-06,4.5716025e-08,0.71601915,6.272959e-06","0.020763226,8.509501e-08,0.07749984,0.00019336716,0.0036080312,1.5468972e-06,0.0009144228,6.6586e-09,0.8970148,4.77317e-06","0.01723993,3.8898156e-06,0.28377375,0.116997875,0.05324207,1.4089209e-05,0.11334699,2.0398383e-07,0.41537535,5.8677806e-06","0.0010018188,6.7960954e-08,0.016794803,0.0009942659,0.8088113,6.193223e-06,0.000847178,1.9087725e-08,0.17154337,1.0262968e-06","0.055231884,2.454452e-05,0.031683166,0.060587116,0.03319939,0.00015251504,0.079035744,1.5133134e-06,0.740068,1.6135436e-05","0.0023987107,4.2027075e-08,0.0006867128,0.0075995037,0.922278,0.0005612234,0.014774434,7.696042e-07,0.05170064,7.407887e-08","0.10342423,6.484129e-05,0.043019723,0.015801052,0.14603268,0.0005396921,0.1570558,1.9505524e-06,0.5337608,0.00029920656","0.0006203384,2.8797464e-07,0.13672715,0.021466915,0.06254383,3.1802754e-06,0.09916938,7.939224e-09,0.6794654,3.4401444e-06","0.0006349141,1.4150305e-09,8.874536e-05,1.6917993e-05,0.008857423,4.177953e-07,0.00032450497,1.2012524e-10,0.99007714,1.191594e-08","0.00035070148,1.5182636e-08,0.98355734,0.013416289,0.0018933627,8.744998e-06,0.00066001114,2.1304595e-07,0.00011337637,1.9848665e-08"
188,7,7,0,"0.37872922,0.00011985401,2.3060143e-09,0.5607158,0.012894227,0.025504014,1.5543836e-09,0.00015128932,0.021868309,1.7299126e-05","0.50091064,4.1080028e-05,0.014005832,0.25904733,0.07907331,0.13773632,0.0075804726,0.0015913374,1.1722634e-05,1.9272238e-06","0.47018856,3.2772034e-05,9.918288e-06,0.00081689947,0.5285899,0.0002882519,8.248916e-06,2.578422e-05,3.949207e-05,1.597166e-07","0.7852914,0.00019168387,0.0015059328,0.2057227,0.00010825749,0.0058065555,0.000104021994,0.0012691111,2.5542667e-07,1.3689852e-07","0.02370646,0.00049148547,4.3796804e-06,0.009570915,0.012269105,0.0020548177,1.6414461e-07,0.93644387,0.00012263145,0.015336103","0.9967788,4.694894e-07,1.9448144e-06,0.0025570968,1.4327736e-06,0.00056911283,8.4799605e-11,3.0821054e-06,2.4607768e-06,8.562714e-05","0.5327512,6.5983622e-06,3.759119e-05,0.00057637464,0.24684992,0.0004140862,1.142468e-06,0.21920171,5.780224e-05,0.00010352164","0.16351168,0.027148977,8.287524e-06,0.004106873,0.7725659,0.00032718424,2.7507972e-06,0.03220325,2.4848765e-05,0.000100257006","0.00023439288,2.501952e-06,9.342778e-10,1.9700751e-06,0.9916078,0.0074859685,1.0271137e-09,0.0006673036,1.9964425e-08,2.8026623e-08","0.25009888,0.00017972878,0.0002851725,0.015305873,0.011834007,0.0015920857,7.3565634e-06,0.71941763,0.00081462984,0.0004646907","0.00028392742,1.0895172e-07,9.87931e-09,0.04025096,0.00041949027,0.9585993,1.1571533e-07,0.0002382855,0.0002077095,1.3748064e-07","0.26072493,0.020366358,1.3177188e-05,0.015852073,0.09813182,0.48434514,1.3013307e-06,0.119800285,5.7098652e-05,0.0007077322","0.48839626,4.8683603e-05,2.0479151e-06,0.02357209,0.13917555,0.20351265,1.6203765e-05,0.14473121,0.0005320545,1.3287872e-05","0.47018856,3.2772034e-05,9.918288e-06,0.00081689947,0.5285899,0.0002882519,8.248916e-06,2.578422e-05,3.949207e-05,1.597166e-07","0.50091064,4.1080028e-05,0.014005832,0.25904733,0.07907331,0.13773632,0.0075804726,0.0015913374,1.1722634e-05,1.9272238e-06"
189,9,9,2,"0.9481321,5.736415e-05,0.028644588,1.3712675e-05,2.9057155e-05,1.8380253e-07,6.394811e-08,1.5973762e-07,0.022894826,0.00022796816","0.46919212,8.959338e-08,0.5307684,2.2299366e-06,1.5936729e-06,3.6917286e-10,7.5129526e-07,5.8146132e-09,3.4795958e-05,4.525345e-08","0.9947935,1.5401203e-07,9.956371e-05,2.6691382e-09,7.21431e-08,2.8894607e-11,5.025003e-11,3.6345656e-11,0.005106157,4.338207e-07","0.91817695,8.3007575e-07,0.08120532,2.779875e-07,8.324898e-05,1.7950361e-09,6.297611e-07,5.645793e-09,0.0005251076,7.6167053e-06","0.9253541,1.3336342e-05,0.07451298,1.0849402e-07,1.5334606e-06,1.4868096e-10,5.245232e-10,7.1686573e-10,9.534627e-06,0.000108423745","0.82116705,8.471063e-06,0.16488399,3.7423355e-08,9.69851e-09,1.6723087e-10,7.773535e-10,3.425951e-11,0.0139397895,5.7714357e-07","0.9941724,3.3130732e-06,0.005139935,1.2153538e-08,2.6567168e-06,2.0212543e-10,1.098324e-08,1.2890999e-07,0.00068119704,3.743826e-07","0.9999118,3.4933078e-06,5.786184e-05,4.485068e-06,1.2057573e-09,8.657714e-11,2.1786913e-11,2.6938407e-08,4.4687417e-06,1.803455e-05","0.99948883,7.6170994e-07,3.793378e-05,6.9556506e-07,7.2413836e-06,3.2644498e-09,1.6568973e-09,4.9130513e-09,0.00046427094,2.0098445e-07","0.9650978,0.00018259749,0.0290635,1.6578895e-05,5.4963755e-07,8.192848e-09,1.6294053e-11,3.4661636e-07,0.005638558,1.219419e-07","0.9967258,1.879248e-08,0.0030656988,6.385845e-10,1.633591e-08,3.871973e-12,2.0103554e-12,1.6300964e-11,0.00020848509,7.8377227e-10","0.9966163,1.2478968e-07,0.00038873262,1.350643e-06,7.0047247e-07,1.6848879e-09,3.7296674e-10,1.3988635e-07,0.0029039276,8.866801e-05","0.6507424,1.7670943e-07,0.00022328476,3.09614e-05,1.8779434e-05,1.1671384e-07,2.88208e-07,8.516748e-08,0.34860808,0.00037588592","0.9947935,1.5401203e-07,9.956371e-05,2.6691382e-09,7.21431e-08,2.8894607e-11,5.025003e-11,3.6345656e-11,0.005106157,4.338207e-07","0.46919212,8.959338e-08,0.5307684,2.2299366e-06,1.5936729e-06,3.6917286e-10,7.5129526e-07,5.8146132e-09,3.4795958e-05,4.525345e-08"
190,1,1,0,"0.36541164,0.002018208,0.014892298,0.22353719,0.0011442897,4.9231553e-06,0.0033776485,2.7085294e-08,0.3893072,0.00030657055","0.9999677,1.1566934e-07,4.675207e-06,1.7468041e-06,3.394974e-07,2.0123208e-09,2.0753101e-05,4.9914024e-09,4.704148e-06,3.705429e-08","0.48736754,0.4580063,4.112477e-05,0.007830386,4.3079996e-08,5.045122e-07,0.0017612204,2.383741e-08,0.04046033,0.0045325775","0.79467946,0.0021610165,0.15721938,0.033156294,1.5461774e-05,1.4602465e-05,3.3751363e-05,2.6511918e-07,0.012621452,9.8268494e-05","0.8656676,0.01158443,1.8249859e-06,0.00030884065,8.434368e-08,2.6884535e-08,0.0014069634,2.0812465e-09,0.00012092609,0.12090921","0.9343536,0.016888198,8.1364005e-06,8.333899e-05,8.991168e-11,9.694695e-12,0.0005640394,6.3712746e-09,7.3239346e-05,0.048029374","0.99983335,6.3899524e-06,0.00014064292,1.6872362e-07,2.939658e-09,3.478141e-10,4.257081e-06,6.6537276e-11,7.3140814e-06,7.868904e-06","0.997865,0.00020834175,1.2829938e-05,0.0017727533,2.4612663e-07,2.4433877e-08,3.5249373e-06,4.7198345e-08,5.4792697e-05,8.2419574e-05","0.9691696,0.0014133956,0.00678394,1.5567046e-05,4.0532057e-05,4.798041e-06,0.0010616806,9.578481e-07,0.021319175,0.0001904349","0.99320704,0.006656566,8.9322544e-05,1.2344938e-05,9.437033e-10,2.0353321e-09,2.298876e-09,4.899844e-08,4.118071e-06,3.0608673e-05","0.4406924,0.050391406,0.00062303897,0.020630606,1.3051152e-06,2.542434e-05,0.00020978133,3.1899653e-08,0.48664254,0.0007834352","0.999874,8.659312e-05,5.567663e-07,5.1848144e-07,1.8416478e-07,2.3774838e-08,1.2015123e-06,1.1552847e-06,1.9587533e-05,1.6118089e-05","0.021700596,0.14773172,0.0001121142,0.0023166323,7.550533e-06,9.117788e-06,0.053781558,9.9873695e-08,0.0053597395,0.7689809","0.48736754,0.4580063,4.112477e-05,0.007830386,4.3079996e-08,5.045122e-07,0.0017612204,2.383741e-08,0.04046033,0.0045325775","0.9999677,1.1566934e-07,4.675207e-06,1.7468041e-06,3.394974e-07,2.0123208e-09,2.0753101e-05,4.9914024e-09,4.704148e-06,3.705429e-08"
191,2,2,2,"0.0049070464,3.6949357e-06,0.25844502,0.0028213835,0.009689142,0.00020382073,0.0010304333,4.3300852e-07,0.72289854,4.3251822e-07","0.32419744,3.068338e-05,0.61651826,0.02588988,0.024454424,0.00021685468,0.0026866011,0.00055734976,0.005414715,3.3890283e-05","0.2529782,0.0020876804,0.36546668,0.008332148,0.009892541,0.0056780134,0.0271105,9.815051e-05,0.3282811,7.487033e-05","0.005891639,0.00030001282,0.5816844,0.2911022,0.0018436849,0.00020200465,0.118620865,4.2548027e-06,0.00024672688,0.00010418851","0.008943702,0.0039630192,0.740678,0.055342168,0.1801114,0.0013944752,0.006620704,0.00048323077,0.0012157635,0.001247576","0.16406672,0.0035391862,0.089852445,0.14278042,0.00023203509,0.00012148046,0.10212739,0.00016162591,0.459331,0.037787683","0.09439941,2.456253e-05,0.887561,0.0031718207,0.0019171069,3.004185e-05,0.0017797011,3.6154906e-06,0.011030468,8.226621e-05","0.08137177,0.0010186456,0.7791852,0.07949263,0.004246035,0.00032590955,0.028427048,0.00020327761,0.025042327,0.0006871774","0.03732171,6.8357185e-05,0.551042,0.015661972,0.19436106,0.008772827,0.04441642,7.12694e-05,0.14826858,1.5774162e-05","0.016747778,0.00025007693,0.15951493,0.8203631,0.0007910966,0.00041229816,0.00110145,4.823309e-05,0.00070392597,6.717994e-05","0.1830251,0.00026000364,0.64157057,0.02105139,0.0011537828,0.024506968,0.00046457176,1.007097e-05,0.12793738,2.0147809e-05","0.55434954,5.78105e-06,0.009228323,5.3254153e-05,0.37400043,4.317356e-05,0.06209412,1.4499681e-05,0.0001775863,3.327618e-05","0.09826305,0.0012207509,0.17981166,0.27861866,0.2531598,0.009321742,0.14183077,7.100158e-06,0.036298,0.0014684803","0.2529782,0.0020876804,0.36546668,0.008332148,0.009892541,0.0056780134,0.0271105,9.815051e-05,0.3282811,7.487033e-05","0.32419744,3.068338e-05,0.61651826,0.02588988,0.024454424,0.00021685468,0.0026866011,0.00055734976,0.005414715,3.3890283e-05"
192,6,6,2,"0.015614789,1.621114e-06,0.058998927,0.0014355127,0.06863529,3.213863e-05,0.10299556,1.309344e-07,0.75228584,1.4501232e-07","0.11681655,8.179698e-09,0.8283827,9.2638775e-06,9.1968616e-08,1.890842e-07,0.05011272,9.16209e-08,0.0046784272,3.8109224e-08","0.6907724,7.298995e-07,0.18728802,0.003595497,0.00088760984,0.00010174663,0.10642036,2.2156082e-06,0.010931352,1.3759471e-07","0.056857836,1.3369148e-05,0.89425623,0.030421583,0.0005179043,4.5199804e-06,0.017689396,9.879608e-06,0.00020237287,2.6881877e-05","0.92209005,3.2462532e-07,0.025358347,9.468851e-05,0.0042948616,8.5202555e-07,0.04809947,2.6889179e-08,5.4030308e-05,7.3542305e-06","0.7329858,6.236177e-05,0.013573911,0.0028728207,0.0006554245,4.148965e-08,0.24018185,4.7493597e-08,0.009664512,3.29213e-06","0.016148936,1.1902214e-07,0.020339318,9.691717e-06,8.9176586e-07,5.7315326e-08,0.96345687,1.8159287e-09,4.4048596e-05,1.0750836e-09","0.010229199,0.00039741304,0.73083776,0.00016300623,5.7623343e-05,1.673433e-05,0.25746772,2.0137406e-05,0.0007972124,1.3165287e-05","0.04999398,1.4546419e-08,0.8647813,0.00021376186,0.0001764273,9.2840455e-06,0.08480796,2.2154437e-07,1.6958476e-05,5.4083906e-09","0.020216249,1.8181155e-06,0.9728267,0.00014938947,0.006742311,1.0431109e-05,4.6323028e-05,1.2702712e-06,5.51697e-06,4.0131873e-08","0.00841776,3.4775056e-08,0.40835458,0.008936188,0.0066105127,8.922614e-05,0.56397796,2.766925e-08,0.0036136622,1.2538243e-08","0.72628385,1.2775287e-06,0.11865784,5.8079013e-06,0.00062150107,2.2782622e-06,0.15436482,1.9321499e-06,6.0301143e-05,5.1713596e-07","0.00035281354,7.426134e-08,0.07191352,0.0034650613,0.0005487344,5.5410557e-05,0.9218837,6.825895e-08,0.0017805719,4.346332e-08","0.6907724,7.298995e-07,0.18728802,0.003595497,0.00088760984,0.00010174663,0.10642036,2.2156082e-06,0.010931352,1.3759471e-07","0.11681655,8.179698e-09,0.8283827,9.2638775e-06,9.1968616e-08,1.890842e-07,0.05011272,9.16209e-08,0.0046784272,3.8109224e-08"
193,1,9,0,"0.050845288,1.8117487e-05,8.6582895e-06,0.00024230251,0.00015920242,1.7071204e-07,5.6233848e-08,1.3592015e-08,0.9485429,0.0001832912","0.9822223,0.00012052631,0.0019632496,0.00034067183,0.0017584966,1.6439283e-07,0.0010214084,7.908433e-07,0.012556975,1.5446005e-05","0.99791783,8.7207765e-05,3.7085342e-06,1.5423635e-07,1.0223541e-05,4.0716566e-10,6.497182e-08,7.158226e-11,0.0019781096,2.6344335e-06","0.3632349,0.060167797,0.06446516,0.06214176,0.00050536974,0.0002597947,5.041379e-05,3.769756e-05,0.4378498,0.011287301","0.33902705,0.0015927987,2.1576382e-06,2.8735689e-05,9.598882e-07,3.078937e-09,6.022626e-08,3.012103e-09,0.5751709,0.08417752","0.9531069,4.0791674e-06,1.4317367e-06,1.0467015e-07,3.966885e-09,1.0308035e-12,2.3250837e-12,1.8056306e-09,0.00032947707,0.046557933","0.9669823,0.0008060772,0.00094247656,0.00033484076,0.00019363276,5.3054913e-07,3.9554172e-05,1.14524596e-07,0.030571733,0.00012877115","0.7782648,0.1250068,5.477155e-05,0.003361461,3.466748e-05,3.958495e-08,1.1466636e-05,6.029058e-06,0.088940814,0.004319137","0.97397137,1.1514198e-05,4.5661476e-05,9.109054e-06,0.024675837,7.19068e-07,1.4779596e-08,1.6581092e-07,0.0012818761,3.645017e-06","0.9619793,0.010218754,0.015242956,0.00019318836,0.000297037,7.6647115e-07,1.4293826e-07,3.4058365e-05,0.00026820527,0.011765606","0.992188,5.666008e-06,0.0013168651,0.00091376045,0.00503528,1.5267541e-07,2.0322968e-06,5.4324207e-08,0.00036388726,0.00017416662","0.99430144,4.6448356e-05,6.575303e-05,6.0224545e-05,0.004664821,2.8097718e-08,3.0868534e-05,4.5939098e-07,0.00037621197,0.0004537219","0.9123519,1.09936445e-05,5.3655754e-06,7.640842e-06,0.011608404,6.406527e-08,5.8690953e-06,2.5867942e-07,0.061493874,0.014515571","0.99791783,8.7207765e-05,3.7085342e-06,1.5423635e-07,1.0223541e-05,4.0716566e-10,6.497182e-08,7.158226e-11,0.0019781096,2.6344335e-06","0.9822223,0.00012052631,0.0019632496,0.00034067183,0.0017584966,1.6439283e-07,0.0010214084,7.908433e-07,0.012556975,1.5446005e-05"
194,3,3,2,"0.015917227,0.00065900834,0.4158455,0.45783767,0.00018929945,8.297313e-05,1.1905233e-05,4.7625196e-07,0.10945467,1.1925691e-06","0.14616658,5.387368e-10,0.8538286,3.4151608e-08,5.744134e-08,2.8572064e-10,7.520249e-09,6.8543136e-11,4.8197003e-06,2.5039684e-10","0.9614001,4.939668e-07,0.038402867,0.00019413461,1.1367994e-06,8.579391e-09,7.490318e-09,2.1754227e-11,1.3105049e-06,1.8462318e-08","0.12515682,6.9513555e-07,0.87396425,0.0007070234,6.740309e-08,2.4936804e-07,1.8821422e-07,3.3619862e-08,0.00017035543,2.1134345e-07","0.84372765,0.00015482573,0.0012658213,5.2195737e-05,1.1942852e-05,1.6567715e-07,1.2964479e-08,2.7104072e-06,0.1547095,7.518889e-05","0.9680963,2.0516125e-06,0.031041205,3.0479265e-07,4.738675e-06,2.4741388e-08,4.691778e-08,1.2355337e-08,0.00084839494,6.9820744e-06","0.9999876,9.888491e-07,6.644187e-06,4.1953925e-09,1.2538818e-09,3.345131e-10,5.8998806e-11,4.4527496e-11,4.643945e-06,5.4926762e-08","0.8879906,0.00015468997,0.11044625,0.00012712879,9.4655536e-07,4.0312938e-07,8.011319e-08,4.566824e-06,0.0012663057,9.043295e-06","0.9984257,0.00018830744,0.0013496845,5.058493e-08,5.676138e-07,2.682951e-06,5.56745e-09,3.6382253e-06,2.4891846e-05,4.461611e-06","0.9856867,0.00093000376,0.0007367144,0.0013364482,4.941368e-07,3.185553e-07,6.8218907e-07,1.6371422e-06,0.011302677,4.163949e-06","0.98232,5.1874743e-08,0.013935156,4.7429708e-06,1.9796273e-07,1.6957593e-08,1.9066289e-09,1.6665285e-09,0.0037398047,3.0732936e-09","0.96542645,4.800667e-07,0.032416936,0.0003569035,2.0945827e-06,7.5999324e-06,4.466726e-08,0.0017731212,1.573342e-05,6.1723375e-07","0.93100846,0.00034285,0.0055172523,0.0048310948,5.346224e-05,0.00031478115,1.9732683e-05,2.0663044e-06,0.057321906,0.0005882636","0.9614001,4.939668e-07,0.038402867,0.00019413461,1.1367994e-06,8.579391e-09,7.490318e-09,2.1754227e-11,1.3105049e-06,1.8462318e-08","0.14616658,5.387368e-10,0.8538286,3.4151608e-08,5.744134e-08,2.8572064e-10,7.520249e-09,6.8543136e-11,4.8197003e-06,2.5039684e-10"
195,4,4,2,"0.0016476989,0.00030697143,0.10198804,0.034300353,0.04328804,0.0003319477,0.002861916,2.4760092e-07,0.81527317,1.5428095e-06","0.0034215238,8.999752e-06,0.98097837,0.006682976,0.00239639,0.0006637843,0.0035753932,6.542952e-06,0.0022638843,2.0651357e-06","0.39962465,0.0014844458,0.10206443,0.033122692,0.24700175,0.023553297,0.012257533,1.5538433e-05,0.18080212,7.353321e-05","0.00073541125,2.8649618e-05,0.5545845,0.17480232,0.26081392,0.0002695346,0.0078170765,4.7650624e-07,0.0009300496,1.7974731e-05","0.0026504456,0.0008224322,0.71036464,0.13360564,0.097909816,0.0004100661,0.03064124,4.682588e-06,0.023530358,6.0637114e-05","0.013815156,0.0047218185,0.5825205,0.019696323,0.36600038,0.0013143881,0.004291339,1.1357584e-05,0.0076192957,9.485066e-06","0.030786151,4.290339e-05,0.67320246,0.18707415,0.06106176,0.0004637638,0.005038775,2.8881802e-06,0.042288974,3.8201848e-05","0.002265256,1.8212695e-05,0.4659956,0.30799872,0.19336204,0.0001243595,0.011859175,1.0942997e-06,0.01836819,7.3661417e-06","0.0046696146,5.4530854e-05,0.52304363,0.15731074,0.25395426,0.0008141102,0.0041361162,1.6262401e-06,0.055981535,3.383267e-05","0.013741357,0.0117331,0.037972614,0.90302217,0.02063918,0.0006314366,0.0022590607,1.0851295e-05,0.00988126,0.00010896619","0.000490087,5.3215466e-05,0.21418221,0.045658957,0.5220217,0.0014828272,0.18426412,8.393892e-08,0.03184072,5.993481e-06","0.003236457,0.0017642874,0.012736233,0.015767705,0.02902384,2.2243608e-05,0.9082445,5.9911667e-06,0.029073719,0.0001249551","0.00040769184,0.00085857825,0.410749,0.27333885,0.21224616,0.0013135778,0.090900615,3.5827833e-07,0.00983722,0.00034793763","0.39962465,0.0014844458,0.10206443,0.033122692,0.24700175,0.023553297,0.012257533,1.5538433e-05,0.18080212,7.353321e-05","0.0034215238,8.999752e-06,0.98097837,0.006682976,0.00239639,0.0006637843,0.0035753932,6.542952e-06,0.0022638843,2.0651357e-06"
196,6,6,0,"0.66250354,6.507275e-05,0.26460442,0.0003862466,0.049398925,7.556036e-06,0.00042124296,2.748273e-05,0.022584787,7.845103e-07","0.9937622,7.593119e-13,0.00623598,4.4160706e-09,3.474483e-08,3.7936785e-12,1.8701561e-06,1.2736157e-08,1.2023534e-08,5.573643e-11","0.21349436,2.3399976e-05,0.7730331,1.8663563e-05,6.526548e-05,2.3447121e-06,0.013327426,1.965709e-06,3.2559048e-05,8.9531034e-07","0.0011959382,2.82518e-07,0.922221,0.0013561471,1.4479965e-05,3.6152213e-07,0.0751823,4.513703e-07,2.7767046e-05,1.2815716e-06","0.88678086,8.82939e-06,0.09110522,0.010806994,0.009198103,7.795031e-06,0.0005410182,1.0153091e-05,0.0014895947,5.1467672e-05","0.0009024264,5.6247485e-05,0.0018551355,4.6533783e-05,1.3390326e-06,5.2144614e-08,0.99707294,1.5158315e-08,5.1692393e-07,6.473009e-05","0.041216172,7.4209373e-07,0.409421,0.036832165,0.00039629947,5.142233e-06,0.5119952,8.1132164e-08,0.00013300245,2.975791e-07","0.049333636,6.792576e-08,0.9181119,6.033977e-05,0.00010263446,3.647741e-06,0.03236638,2.1324184e-05,9.186429e-08,8.791684e-09","0.123019375,5.391638e-09,0.87665635,3.785609e-07,8.344078e-05,2.5483128e-08,0.00023994545,2.617288e-07,2.5484596e-07,9.2057434e-10","0.6558985,0.004802831,0.30976993,0.0029189084,0.023813225,8.161102e-06,0.0024993678,5.8312753e-06,0.00027405235,9.1681995e-06","0.00010421035,9.4151215e-11,0.9992466,0.00037004525,0.00023070343,7.602275e-08,4.7679176e-05,2.2654756e-08,8.1461667e-07,4.07961e-12","0.7016166,6.8053957e-10,0.015185773,3.1250533e-05,0.27366614,2.3724107e-08,0.009499148,2.9554047e-07,6.451357e-07,3.4710496e-08","0.02132881,6.3033525e-07,0.73092574,0.040636253,0.01654249,0.0005691391,0.18860424,6.9918865e-06,0.0012166218,0.00016914235","0.21349436,2.3399976e-05,0.7730331,1.8663563e-05,6.526548e-05,2.3447121e-06,0.013327426,1.965709e-06,3.2559048e-05,8.9531034e-07","0.9937622,7.593119e-13,0.00623598,4.4160706e-09,3.474483e-08,3.7936785e-12,1.8701561e-06,1.2736157e-08,1.2023534e-08,5.573643e-11"
197,0,0,8,"2.9067767e-05,5.9863055e-08,1.3812279e-05,6.7178905e-07,2.0454156e-08,1.0577588e-08,9.31587e-09,7.743157e-13,0.99995637,9.970983e-11","0.03102074,2.3754637e-07,0.00045920134,1.6415346e-05,5.6382268e-09,1.9199774e-07,1.6827755e-08,3.6502277e-09,0.9685033,2.6295865e-09","0.010279818,5.486034e-08,6.599884e-07,2.4292135e-08,6.2938994e-11,3.610185e-10,9.323216e-08,4.3841914e-14,0.9897194,2.2071396e-10","0.02902474,4.163258e-05,0.00018082574,2.0353471e-05,1.1480945e-08,5.2328044e-08,8.028398e-08,1.9823646e-11,0.97073215,2.0298476e-07","2.8326792e-06,8.78225e-10,2.9995263e-07,2.9000006e-08,9.398497e-11,6.090276e-10,1.4076432e-09,5.4574625e-15,0.9999968,2.3913167e-11","0.32472584,0.00016402123,1.797833e-05,3.7595117e-05,4.1960207e-06,4.6663376e-07,1.7195276e-06,2.3733301e-10,0.67504793,2.5230466e-07","0.10209063,2.8033344e-07,0.001147115,8.57662e-06,4.2269215e-09,1.7293544e-08,2.057108e-09,3.0665408e-11,0.8967532,6.568226e-08","0.013100646,3.7122155e-07,0.00017627593,4.4974957e-05,1.1249336e-07,1.9272684e-07,1.6693082e-08,1.9348796e-09,0.9866774,2.2291081e-08","0.0024831665,5.856345e-07,1.1125935e-06,2.4696482e-07,2.880218e-11,1.0348736e-08,2.4748798e-07,1.1706714e-13,0.9975147,4.3507398e-10","0.030494614,7.118516e-05,2.9828485e-05,5.8106398e-05,2.2953476e-07,6.041037e-07,1.6593275e-06,5.3662495e-11,0.9693433,4.6878708e-07","0.001806848,1.895853e-08,7.5468415e-06,9.110853e-08,3.3643375e-09,4.6597877e-09,8.713645e-11,3.1080668e-14,0.9981856,7.304711e-11","0.06312563,1.1152866e-10,1.0407564e-09,2.36905e-07,2.7618387e-06,2.6936597e-08,3.0350017e-10,1.612847e-05,0.9368552,4.02924e-09","0.42607993,7.760209e-06,0.010020937,0.0025469293,1.0304951e-05,3.464454e-05,0.00031924664,5.232217e-09,0.5609797,5.5975954e-07","0.010279818,5.486034e-08,6.599884e-07,2.4292135e-08,6.2938994e-11,3.610185e-10,9.323216e-08,4.3841914e-14,0.9897194,2.2071396e-10","0.03102074,2.3754637e-07,0.00045920134,1.6415346e-05,5.6382268e-09,1.9199774e-07,1.6827755e-08,3.6502277e-09,0.9685033,2.6295865e-09"
198,2,0,2,"0.9110368,2.963618e-07,0.040398974,8.2159204e-05,0.00036229793,6.4350866e-07,1.7226628e-07,7.731907e-10,0.048118398,1.9812738e-07","0.18113485,2.982368e-10,0.8188588,1.0547404e-06,9.93983e-07,2.530304e-08,1.2169372e-08,2.9649868e-08,4.324011e-06,1.0772935e-08","0.997974,1.0668845e-07,0.0006867902,6.3824956e-07,5.585418e-07,3.6016468e-10,1.0570828e-07,6.9130153e-12,0.0013377917,1.3880569e-08","0.9982798,5.4490467e-08,0.0011141178,2.4466835e-05,7.594945e-07,2.1430916e-08,2.6358967e-08,7.904568e-11,0.0005802182,5.722254e-07","0.36010516,7.031341e-08,0.6363588,8.615953e-05,0.0017638557,1.0977302e-06,5.3368698e-05,4.6402824e-09,0.0016310416,3.6022084e-07","0.9999509,4.8096926e-08,2.4156521e-05,1.3176994e-07,2.9297557e-06,1.7240653e-09,2.5309101e-09,1.1740828e-10,2.1734058e-05,5.1407114e-09","0.9842643,4.0696024e-09,0.01465967,6.3554926e-09,4.243e-07,1.408441e-09,4.8768833e-10,4.8603543e-10,0.0010753716,1.8752736e-07","0.9783806,4.1584517e-06,0.017432448,0.0002750483,7.428575e-05,6.547724e-08,1.4991157e-06,6.7047284e-07,0.0038293877,1.8876626e-06","0.9887524,4.9039507e-08,0.0110627245,1.2799273e-06,0.00015120562,5.916301e-07,3.4400256e-07,1.9622827e-10,3.149687e-05,1.5068268e-09","0.97963816,1.7866533e-07,0.02020668,7.1804743e-06,4.524272e-05,5.125396e-07,3.3412057e-08,1.058459e-09,0.00010209362,3.6440962e-08","0.99513596,3.2933036e-07,0.0035806976,1.6714595e-05,0.00025006096,6.7115097e-06,1.5612869e-07,1.3968643e-07,0.0010092128,7.1799846e-08","0.971039,8.135946e-08,0.021693427,3.735158e-05,0.0059415903,3.119904e-07,7.614485e-05,2.3946078e-09,0.0012113743,6.3838127e-07","0.46923327,4.3311513e-07,0.38836604,0.0004614224,0.001307147,9.6410095e-06,0.00032662912,9.976013e-08,0.1402908,4.5485126e-06","0.997974,1.0668845e-07,0.0006867902,6.3824956e-07,5.585418e-07,3.6016468e-10,1.0570828e-07,6.9130153e-12,0.0013377917,1.3880569e-08","0.18113485,2.982368e-10,0.8188588,1.0547404e-06,9.93983e-07,2.530304e-08,1.2169372e-08,2.9649868e-08,4.324011e-06,1.0772935e-08"
199,6,6,0,"0.062666215,0.012716562,5.005951e-07,0.051113762,0.0010042959,0.0011110114,0.00016735143,1.14864115e-07,0.87024134,0.0009787866","0.9958105,1.8227219e-06,5.154459e-05,0.003112991,1.7762756e-06,0.00030512974,0.0005276704,1.0082206e-06,0.00018020089,7.3718084e-06","0.34151268,0.0036101795,0.00273897,0.066670634,0.001902558,0.17012316,0.27593166,1.3267435e-05,0.13742782,6.910617e-05","0.61864585,0.00036144324,0.007848961,0.29165953,4.110646e-06,0.0020536322,0.079369605,1.0756009e-07,1.8991099e-06,5.485494e-05","0.87602097,0.013955633,0.0005968676,0.0046069026,0.00027546653,0.0007339063,0.013187895,2.2780845e-05,0.08499497,0.0056046383","0.93844134,0.0029769908,5.2468936e-06,0.00044117132,1.8165952e-05,4.5561555e-06,0.014400325,9.2293426e-08,0.00027010086,0.043442003","0.026221585,8.986167e-06,2.0382615e-06,0.0042262427,9.001069e-07,3.8698943e-07,0.96888876,2.591282e-09,0.0006507172,3.576931e-07","0.8580324,0.04176043,2.640279e-05,0.05801535,3.1635386e-06,0.016499126,0.023224477,0.00036297104,0.0008881931,0.0011874369","0.9467725,1.7058139e-05,0.00018584733,2.0462262e-06,4.340547e-05,0.0007895769,0.041813985,2.5642392e-05,0.010349448,3.838608e-07","0.68441,0.27112138,9.9709156e-05,0.00027441012,4.3041233e-08,0.00017530921,0.00208097,1.4794614e-05,0.040246725,0.0015766247","0.9296164,0.007379763,0.00013046643,0.009087583,7.178409e-05,0.008501519,0.008329901,1.109475e-06,0.036717106,0.0001644708","0.46368378,0.0006664439,0.00034623756,0.0051333723,0.0012558162,0.0146630015,0.48319694,0.016981566,0.0019240896,0.012148707","5.305826e-06,0.0037058238,1.6842545e-09,0.005065659,2.9417865e-06,0.001327438,0.94376427,6.4491805e-06,0.00046190235,0.045660205","0.34151268,0.0036101795,0.00273897,0.066670634,0.001902558,0.17012316,0.27593166,1.3267435e-05,0.13742782,6.910617e-05","0.9958105,1.8227219e-06,5.154459e-05,0.003112991,1.7762756e-06,0.00030512974,0.0005276704,1.0082206e-06,0.00018020089,7.3718084e-06"

